Ranking Structured Objects with Graph Neural Networks

Graph neural networks (GNNs) have been successfully applied in many structured data domains, with applications ranging from molecular property prediction to the analysis of social networks. Motivated by the broad applicability of GNNs, we propose the family of so-called RankGNNs, a combination of neural Learning to Rank (LtR) methods and GNNs. RankGNNs are trained with a set of pair-wise preferences between graphs, suggesting that one of them is preferred over the other. One practical application of this problem is drug screening, where an expert wants to find the most promising molecules in a large collection of drug candidates. We empirically demonstrate that our proposed pair-wise RankGNN approach either significantly outperforms or at least matches the ranking performance of the naive point-wise baseline approach, in which the LtR problem is solved via GNN-based graph regression.

==> data/ds_stats.csv <==
name,graph_count,node_count_min,node_count_mean,node_count_max,edge_count_min,edge_count_mean,edge_count_max,dim_node_features,dim_edge_features,node_degree_min,node_degree_mean,node_degree_std,node_degree_max,radius_mean,radius_std,triangles_min,triangles_mean,triangles_std,triangles_max
TRIANGLES,778,3,43.1,85,2,58.4,162,0,0,1,2.7,1.7,11,3.3,1.0,0,3.8,2.7,9
molesol,1128,1,13.3,55,0,13.7,62,9,3,0,2.1,0.8,4,3.9,1.6,0,0.0,0.1,1
mollipo,4200,7,27.0,115,7,29.5,118,9,3,0,2.2,0.7,4,7.2,2.0,0,0.1,0.2,2
molfreesolv,642,1,8.7,24,0,8.4,25,9,3,0,1.9,0.8,4,2.9,1.1,0,0.0,0.1,1
ZINC,249456,6,23.2,38,5,24.9,45,28,3,1,2.2,0.7,5,6.5,1.3,0,0.1,0.3,3


==> data/rank_utils_gin/ogbg-molesol_ogb.csv <==
i,target,point,point2,pair
0,0.000000,0.217686,0.024435,0.010158
1,0.185129,0.239136,0.033030,0.083205
2,0.185888,0.238608,0.033720,0.073792
3,0.201821,0.257615,0.042458,0.116223
4,0.219272,0.287050,0.054204,0.149550
5,0.227618,0.273740,0.051647,0.161534
6,0.230653,0.285864,0.051032,0.157611
7,0.242640,0.398347,0.179670,0.382351
8,0.242792,0.328562,0.074950,0.202474
9,0.242792,0.277123,0.031672,0.131402
10,0.247800,0.206904,0.000000,0.000000
11,0.259788,0.399491,0.210075,0.383028
12,0.260091,0.236114,0.012443,0.065776
13,0.268816,0.363701,0.099948,0.296011
14,0.271851,0.401654,0.182009,0.383579
15,0.272382,0.274841,0.049835,0.168361
16,0.276176,0.309713,0.049416,0.174457
17,0.279211,0.300109,0.046608,0.199505
18,0.279211,0.319130,0.080715,0.219873
19,0.279211,0.259658,0.042531,0.119907
20,0.284522,0.311259,0.054459,0.217726
21,0.286798,0.284932,0.051752,0.167166
22,0.288316,0.311214,0.067173,0.208322
23,0.297420,0.281236,0.052183,0.158567
24,0.298938,0.253598,0.040457,0.121019
25,0.316388,0.307156,0.067292,0.201062
26,0.317147,0.278806,0.052619,0.153847
27,0.319423,0.283641,0.052413,0.162252
28,0.319423,0.334421,0.089975,0.245573
29,0.323445,0.403942,0.192186,0.386009
30,0.324734,0.307317,0.068984,0.196407
31,0.327769,0.337425,0.089078,0.258437
32,0.330046,0.355619,0.092694,0.251738
33,0.333080,0.308373,0.066382,0.206909
34,0.333839,0.375647,0.096020,0.293824
35,0.333839,0.375647,0.096020,0.293824
36,0.337633,0.334227,0.075884,0.227826
37,0.348255,0.339724,0.070095,0.270685
38,0.349014,0.380074,0.106047,0.245740
39,0.350531,0.446060,0.169175,0.164214
40,0.352049,0.394307,0.131978,0.297190
41,0.352049,0.429181,0.172453,0.352907
42,0.357360,0.490647,0.302537,0.419233
43,0.376555,0.391481,0.127203,0.271452
44,0.377845,0.494189,0.244522,0.329045
45,0.380121,0.350430,0.081043,0.277158
46,0.381639,0.349570,0.080943,0.278982
47,0.381639,0.416876,0.143105,0.354802
48,0.381639,0.354227,0.093910,0.246716
49,0.382398,0.465930,0.221329,0.362854
50,0.385205,0.423988,0.169939,0.361080
51,0.386191,0.369045,0.097938,0.296774
52,0.387709,0.450084,0.215162,0.368723
53,0.389226,0.344117,0.090992,0.250705
54,0.395296,0.464262,0.224199,0.369376
55,0.398331,0.460991,0.232021,0.382174
56,0.398331,0.410642,0.128379,0.270428
57,0.399090,0.491861,0.256328,0.393634
58,0.399090,0.491861,0.256328,0.393634
59,0.400835,0.395080,0.215735,0.304214
60,0.402049,0.441469,0.192705,0.378321
61,0.402807,0.412399,0.192518,0.386349
62,0.402883,0.395289,0.135960,0.309427
63,0.405918,0.403689,0.139057,0.301652
64,0.409712,0.370843,0.126931,0.315680
65,0.413961,0.442227,0.189743,0.340473
66,0.414264,0.393805,0.133157,0.303494
67,0.415478,0.453177,0.306967,0.389526
68,0.418058,0.499698,0.246407,0.337131
69,0.418816,0.432491,0.170195,0.366310
70,0.422989,0.473833,0.268152,0.433240
71,0.424127,0.403590,0.139253,0.299778
72,0.433232,0.436660,0.179536,0.367981
73,0.433536,0.461090,0.219654,0.395687
74,0.433991,0.452764,0.166194,0.330862
75,0.436267,0.430476,0.175462,0.363004
76,0.437026,0.427796,0.171377,0.355121
77,0.437026,0.444184,0.157481,0.297536
78,0.437102,0.481520,0.222641,0.403145
79,0.438543,0.438793,0.208815,0.295818
80,0.443703,0.505518,0.245637,0.376742
81,0.444917,0.471289,0.231883,0.345612
82,0.446131,0.514104,0.273812,0.367725
83,0.449165,0.439809,0.262481,0.364647
84,0.449924,0.481034,0.220936,0.324380
85,0.450228,0.427842,0.190111,0.280408
86,0.450683,0.534833,0.288409,0.444868
87,0.451442,0.450200,0.212501,0.309123
88,0.452200,0.487010,0.220500,0.376951
89,0.452200,0.390465,0.208593,0.316755
90,0.454249,0.585825,0.456813,0.518834
91,0.455235,0.487281,0.215426,0.253988
92,0.458270,0.511491,0.294080,0.371775
93,0.459788,0.505546,0.283078,0.390067
94,0.460546,0.438813,0.262249,0.362207
95,0.462064,0.437098,0.180276,0.336616
96,0.465099,0.487188,0.382567,0.413710
97,0.465857,0.454719,0.296499,0.389586
98,0.465857,0.530746,0.322219,0.417124
99,0.471775,0.472863,0.217771,0.377485
100,0.472686,0.497213,0.221314,0.420095
101,0.473445,0.550528,0.387326,0.468102
102,0.478528,0.538458,0.370418,0.494718
103,0.479211,0.520239,0.263935,0.440500
104,0.479514,0.451329,0.205297,0.361769
105,0.480273,0.438882,0.195704,0.360445
106,0.481032,0.458508,0.230371,0.384517
107,0.482549,0.441375,0.222836,0.410712
108,0.482549,0.494933,0.216975,0.373445
109,0.483080,0.461216,0.238150,0.380129
110,0.483308,0.542906,0.330013,0.498336
111,0.484825,0.478260,0.258010,0.390049
112,0.484825,0.447221,0.207370,0.362397
113,0.486343,0.539609,0.414037,0.485529
114,0.486798,0.514353,0.263105,0.438880
115,0.487860,0.492222,0.290752,0.397763
116,0.488619,0.486382,0.211974,0.393255
117,0.488619,0.508021,0.243178,0.395971
118,0.489150,0.586412,0.463452,0.509779
119,0.490137,0.352552,0.073762,0.239169
120,0.492033,0.386164,0.121227,0.261393
121,0.494689,0.505342,0.230630,0.386573
122,0.495372,0.507778,0.289116,0.430872
123,0.496206,0.462673,0.193317,0.345993
124,0.496965,0.492431,0.226734,0.395878
125,0.496965,0.477782,0.233933,0.379755
126,0.498483,0.578374,0.353045,0.436414
127,0.498483,0.552987,0.282603,0.440484
128,0.504173,0.575165,0.361080,0.482749
129,0.506070,0.460779,0.198969,0.334388
130,0.506829,0.567814,0.320783,0.369097
131,0.507815,0.537662,0.331730,0.448563
132,0.508346,0.567565,0.368711,0.487201
133,0.509105,0.516218,0.309164,0.434932
134,0.509105,0.550521,0.408546,0.485884
135,0.509863,0.559076,0.353608,0.488239
136,0.509863,0.538537,0.330820,0.422924
137,0.509863,0.529322,0.340687,0.422904
138,0.510546,0.545522,0.387157,0.481883
139,0.511229,0.564416,0.332389,0.435084
140,0.511381,0.461290,0.213843,0.350347
141,0.515175,0.497748,0.233564,0.367115
142,0.515933,0.518922,0.246011,0.360480
143,0.515933,0.507885,0.261084,0.428139
144,0.515933,0.530590,0.290657,0.435099
145,0.518209,0.527138,0.327799,0.430903
146,0.519347,0.642889,0.543958,0.455648
147,0.520486,0.512469,0.287777,0.460027
148,0.520486,0.541406,0.297468,0.448242
149,0.521244,0.516981,0.367048,0.418662
150,0.522003,0.527118,0.328948,0.445392
151,0.522762,0.560900,0.318070,0.456749
152,0.522762,0.528715,0.275895,0.440021
153,0.523520,0.493526,0.274420,0.413874
154,0.523520,0.585441,0.493510,0.526344
155,0.524279,0.544110,0.309234,0.377783
156,0.524279,0.611066,0.463144,0.446812
157,0.525114,0.522407,0.323705,0.453629
158,0.525190,0.482853,0.251567,0.413238
159,0.526555,0.566717,0.373535,0.456158
160,0.528073,0.571640,0.606202,0.540936
161,0.528073,0.521636,0.328560,0.431148
162,0.528832,0.492238,0.236792,0.431382
163,0.528832,0.512741,0.299483,0.371085
164,0.529590,0.518611,0.368359,0.435179
165,0.529590,0.549101,0.396090,0.455296
166,0.531866,0.596209,0.453844,0.525122
167,0.533384,0.495128,0.287682,0.374860
168,0.533384,0.598830,0.399688,0.459150
169,0.533384,0.564790,0.382588,0.494201
170,0.534143,0.531403,0.301752,0.365102
171,0.534598,0.595216,0.453766,0.511184
172,0.534901,0.662563,0.616202,0.505831
173,0.534901,0.486264,0.248001,0.383230
174,0.535660,0.513748,0.320196,0.423564
175,0.536419,0.501532,0.265556,0.385454
176,0.536419,0.541441,0.284029,0.420122
177,0.537026,0.526698,0.206012,0.353691
178,0.538695,0.486728,0.224424,0.268187
179,0.540212,0.598383,0.432595,0.436899
180,0.540971,0.571094,0.387497,0.466475
181,0.540971,0.548660,0.346261,0.506875
182,0.541730,0.532586,0.346220,0.418923
183,0.543247,0.523117,0.304035,0.428080
184,0.543854,0.521881,0.282312,0.419993
185,0.544006,0.538937,0.294284,0.438569
186,0.544006,0.507574,0.253755,0.392720
187,0.544006,0.602362,0.489719,0.456123
188,0.544765,0.512866,0.234914,0.423990
189,0.545448,0.592382,0.459408,0.455773
190,0.546282,0.532960,0.347126,0.433044
191,0.546282,0.498099,0.257975,0.389469
192,0.546282,0.498099,0.257975,0.389469
193,0.548558,0.565995,0.355993,0.486583
194,0.548558,0.620831,0.467256,0.488504
195,0.549317,0.575914,0.356967,0.474633
196,0.549317,0.580846,0.380933,0.490681
197,0.550076,0.492335,0.251662,0.393175
198,0.550455,0.600639,0.502670,0.489925
199,0.552807,0.561977,0.430741,0.464799
200,0.553111,0.560556,0.352574,0.435758
201,0.553869,0.547184,0.355632,0.505939
202,0.553869,0.530675,0.264655,0.424183
203,0.554628,0.507366,0.299015,0.426422
204,0.554628,0.523209,0.314843,0.444268
205,0.554932,0.615852,0.429476,0.481600
206,0.555387,0.564571,0.339533,0.458610
207,0.555387,0.519280,0.309090,0.372050
208,0.556904,0.566024,0.323236,0.450826
209,0.556904,0.607114,0.506059,0.519195
210,0.557663,0.533451,0.323392,0.481679
211,0.558422,0.536598,0.324514,0.438546
212,0.558422,0.552277,0.284772,0.397749
213,0.559181,0.574700,0.375491,0.478547
214,0.559181,0.627706,0.573915,0.483734
215,0.559939,0.615185,0.461953,0.475794
216,0.560698,0.555105,0.339978,0.474083
217,0.560698,0.570023,0.352386,0.420051
218,0.560926,0.510045,0.395529,0.447134
219,0.561457,0.501569,0.205160,0.394927
220,0.561912,0.502325,0.277903,0.441603
221,0.562215,0.548955,0.349820,0.457364
222,0.563733,0.511083,0.307138,0.436495
223,0.564492,0.608817,0.530497,0.540361
224,0.564492,0.543047,0.294148,0.425813
225,0.565250,0.563826,0.359628,0.496158
226,0.565250,0.559646,0.384676,0.464243
227,0.566009,0.525113,0.324720,0.453255
228,0.566009,0.535509,0.362297,0.437168
229,0.566768,0.568416,0.371331,0.492049
230,0.567527,0.584019,0.433975,0.484723
231,0.567982,0.548726,0.377857,0.465427
232,0.568285,0.605432,0.539724,0.471113
233,0.569044,0.589954,0.436069,0.428799
234,0.569044,0.602415,0.482553,0.465627
235,0.569120,0.580104,0.400782,0.498547
236,0.569272,0.605914,0.449792,0.473616
237,0.570486,0.536081,0.386929,0.512599
238,0.570561,0.567830,0.449273,0.463380
239,0.571320,0.549762,0.307950,0.384813
240,0.572079,0.569262,0.417290,0.476542
241,0.572079,0.624189,0.535226,0.478163
242,0.573141,0.523745,0.413001,0.433506
243,0.573596,0.588616,0.399295,0.465709
244,0.574355,0.581918,0.416971,0.435604
245,0.575114,0.557870,0.304743,0.462284
246,0.575114,0.616066,0.517237,0.473674
247,0.576631,0.569243,0.388723,0.454661
248,0.576631,0.560390,0.399780,0.447199
249,0.576631,0.607155,0.499348,0.475121
250,0.576631,0.567925,0.386562,0.510974
251,0.576707,0.558143,0.304356,0.464063
252,0.579666,0.698149,0.659337,0.561233
253,0.580197,0.569979,0.348371,0.436893
254,0.580273,0.570258,0.414930,0.450238
255,0.581942,0.518291,0.337619,0.438460
256,0.582094,0.588143,0.445850,0.490102
257,0.582170,0.599967,0.505579,0.511728
258,0.582398,0.630329,0.571277,0.513222
259,0.584219,0.568530,0.428082,0.432972
260,0.584219,0.648162,0.529839,0.531345
261,0.584522,0.472147,0.252665,0.386775
262,0.584750,0.531550,0.298368,0.438833
263,0.588012,0.580097,0.402363,0.530783
264,0.588012,0.570825,0.377371,0.492921
265,0.588012,0.631217,0.551844,0.479775
266,0.588771,0.591239,0.369361,0.470063
267,0.588771,0.524853,0.432257,0.480240
268,0.590288,0.580007,0.418039,0.491786
269,0.590516,0.538112,0.316921,0.461738
270,0.591047,0.499955,0.297137,0.435165
271,0.591047,0.561515,0.340094,0.439655
272,0.591047,0.556479,0.332586,0.444643
273,0.591806,0.624671,0.515861,0.465432
274,0.591806,0.616919,0.510375,0.509610
275,0.592109,0.561011,0.397689,0.464694
276,0.592109,0.547685,0.377007,0.464662
277,0.592564,0.519033,0.211653,0.409978
278,0.592944,0.596696,0.474264,0.456096
279,0.594082,0.566085,0.402085,0.488797
280,0.594082,0.558840,0.413580,0.472774
281,0.594841,0.577721,0.428513,0.505467
282,0.594841,0.542670,0.380347,0.388079
283,0.595296,0.557900,0.374782,0.453711
284,0.595599,0.550870,0.372419,0.475811
285,0.596358,0.602929,0.389960,0.482652
286,0.597117,0.572352,0.392338,0.481831
287,0.597117,0.504121,0.316668,0.457950
288,0.599393,0.561207,0.421493,0.482524
289,0.600910,0.594650,0.459425,0.489392
290,0.600910,0.603267,0.433146,0.463867
291,0.600910,0.599148,0.499667,0.533639
292,0.600910,0.602597,0.400928,0.486728
293,0.601669,0.574257,0.437336,0.359898
294,0.601669,0.597169,0.464469,0.462533
295,0.602428,0.586460,0.415050,0.491783
296,0.602428,0.587719,0.453564,0.509471
297,0.603187,0.610075,0.409196,0.496349
298,0.603945,0.595913,0.393442,0.466069
299,0.604704,0.601277,0.392852,0.438169
300,0.604704,0.601832,0.425170,0.453514
301,0.606222,0.618108,0.422385,0.444730
302,0.606677,0.515284,0.317788,0.409493
303,0.606980,0.607054,0.535997,0.514494
304,0.607587,0.649324,0.611857,0.537436
305,0.607739,0.576714,0.411032,0.441185
306,0.607739,0.646877,0.560106,0.533449
307,0.607739,0.588864,0.431847,0.505036
308,0.609256,0.573647,0.423438,0.482938
309,0.610774,0.587950,0.428724,0.439178
310,0.610774,0.622046,0.443490,0.515612
311,0.611533,0.576346,0.454962,0.464495
312,0.611533,0.592178,0.450037,0.457929
313,0.611533,0.562330,0.333243,0.392368
314,0.611836,0.656379,0.526970,0.517636
315,0.612291,0.602300,0.458672,0.471993
316,0.613050,0.650445,0.593339,0.563879
317,0.613809,0.588612,0.410895,0.525969
318,0.614568,0.574897,0.384886,0.413786
319,0.614643,0.507509,0.303052,0.425850
320,0.615857,0.652219,0.552207,0.533559
321,0.616085,0.690715,0.587452,0.528363
322,0.616085,0.598540,0.485697,0.476143
323,0.618361,0.521631,0.274502,0.442931
324,0.619879,0.617384,0.612212,0.503821
325,0.619879,0.597686,0.453662,0.518524
326,0.620637,0.613465,0.470315,0.502146
327,0.621548,0.751937,0.568547,0.546402
328,0.622155,0.629520,0.465655,0.478841
329,0.622155,0.623112,0.517352,0.545700
330,0.622914,0.636530,0.539392,0.513139
331,0.622914,0.681741,0.638225,0.556173
332,0.622914,0.661058,0.598144,0.505721
333,0.623672,0.647465,0.550083,0.486632
334,0.623672,0.661652,0.589550,0.531266
335,0.623672,0.586947,0.401065,0.453536
336,0.624431,0.581025,0.406702,0.431508
337,0.624431,0.728226,0.604699,0.531888
338,0.624431,0.620292,0.520908,0.525539
339,0.624886,0.701125,0.733655,0.602895
340,0.625190,0.575479,0.469212,0.527048
341,0.625948,0.602572,0.352662,0.443342
342,0.627466,0.637256,0.435498,0.465872
343,0.627921,0.600383,0.460641,0.510302
344,0.628983,0.633565,0.552374,0.557368
345,0.629742,0.605614,0.456154,0.562361
346,0.629742,0.636023,0.486241,0.475757
347,0.631259,0.566835,0.406497,0.493620
348,0.632018,0.673149,0.613623,0.582696
349,0.632018,0.621764,0.522380,0.533511
350,0.632018,0.654657,0.562201,0.515190
351,0.632018,0.538851,0.374541,0.483475
352,0.632777,0.645438,0.518867,0.510135
353,0.634294,0.546264,0.351278,0.456928
354,0.634294,0.564614,0.362778,0.485112
355,0.634370,0.649389,0.638762,0.542472
356,0.635053,0.624251,0.496439,0.540218
357,0.635508,0.640746,0.509831,0.488922
358,0.635812,0.591060,0.463239,0.480823
359,0.636571,0.608227,0.436752,0.457737
360,0.636571,0.624675,0.537946,0.547191
361,0.637329,0.605761,0.491667,0.475218
362,0.637329,0.641801,0.577714,0.571198
363,0.638088,0.604963,0.455781,0.471155
364,0.638088,0.612252,0.453096,0.494158
365,0.638847,0.656895,0.449851,0.459475
366,0.638847,0.642788,0.470549,0.522190
367,0.638847,0.594718,0.421719,0.504986
368,0.638847,0.652176,0.486258,0.529328
369,0.639605,0.685115,0.636945,0.530717
370,0.641123,0.653061,0.550924,0.511851
371,0.641123,0.588018,0.444940,0.437965
372,0.641882,0.682357,0.602883,0.485726
373,0.642640,0.727265,0.751313,0.600149
374,0.642868,0.651069,0.523221,0.517970
375,0.643399,0.620025,0.492622,0.511773
376,0.644158,0.583697,0.402349,0.491116
377,0.644158,0.612163,0.509054,0.531492
378,0.644917,0.682959,0.648056,0.550696
379,0.644917,0.614426,0.466526,0.557008
380,0.644917,0.586269,0.418232,0.431674
381,0.645599,0.673312,0.668877,0.526877
382,0.645675,0.590604,0.419414,0.506796
383,0.646206,0.683603,0.649316,0.548990
384,0.646282,0.660569,0.601026,0.532096
385,0.646434,0.663829,0.603198,0.553654
386,0.646434,0.608136,0.430077,0.501204
387,0.648710,0.638978,0.548301,0.524749
388,0.649469,0.633469,0.543522,0.487949
389,0.649469,0.658143,0.565362,0.517786
390,0.649469,0.679974,0.692896,0.520353
391,0.650228,0.646310,0.540790,0.584576
392,0.650228,0.701847,0.716063,0.587343
393,0.650228,0.701652,0.641388,0.540560
394,0.650379,0.637553,0.566957,0.536510
395,0.651745,0.638135,0.520316,0.551394
396,0.651745,0.644157,0.489215,0.483980
397,0.651745,0.651824,0.567993,0.527182
398,0.652504,0.702614,0.676179,0.565528
399,0.652504,0.649882,0.577471,0.530194
400,0.652504,0.613172,0.513216,0.488521
401,0.654021,0.599290,0.415968,0.469536
402,0.655539,0.649419,0.508791,0.522841
403,0.657056,0.592669,0.403292,0.442722
404,0.657815,0.587376,0.487323,0.517302
405,0.657967,0.639899,0.585419,0.520229
406,0.658574,0.727909,0.753053,0.596727
407,0.658574,0.680532,0.624800,0.543120
408,0.660850,0.683402,0.629062,0.561860
409,0.660850,0.616635,0.521136,0.498917
410,0.661760,0.662437,0.564260,0.540786
411,0.662898,0.670219,0.572377,0.518483
412,0.663126,0.600106,0.461231,0.520089
413,0.663126,0.667602,0.609562,0.539143
414,0.664416,0.712295,0.713648,0.586869
415,0.665326,0.684395,0.640325,0.546746
416,0.666161,0.716898,0.738350,0.619981
417,0.666161,0.651215,0.571779,0.522991
418,0.666161,0.676096,0.652054,0.594240
419,0.667678,0.688816,0.680190,0.606641
420,0.667678,0.667762,0.613820,0.548734
421,0.669196,0.768208,0.805542,0.646460
422,0.669196,0.769756,0.806335,0.645865
423,0.669954,0.677415,0.657243,0.593185
424,0.669954,0.681317,0.627557,0.541214
425,0.669954,0.671607,0.637605,0.580500
426,0.670258,0.707370,0.691519,0.584361
427,0.672231,0.698425,0.678845,0.550238
428,0.672231,0.742067,0.787894,0.566739
429,0.672231,0.673761,0.596892,0.533177
430,0.672989,0.671474,0.604709,0.574926
431,0.672989,0.695194,0.650875,0.640848
432,0.672989,0.687365,0.625533,0.614894
433,0.672989,0.661309,0.549918,0.532675
434,0.675266,0.662122,0.550285,0.510109
435,0.675266,0.745308,0.707486,0.578681
436,0.675873,0.698939,0.712273,0.590289
437,0.676783,0.605969,0.203780,0.386260
438,0.676783,0.677436,0.608117,0.600799
439,0.676783,0.662874,0.642446,0.601560
440,0.676783,0.713747,0.648172,0.599654
441,0.677086,0.707964,0.668595,0.551465
442,0.677542,0.647688,0.558259,0.506754
443,0.677542,0.747130,0.725230,0.587035
444,0.677542,0.660680,0.561511,0.500390
445,0.678452,0.668486,0.596860,0.540481
446,0.679287,0.653518,0.546779,0.522692
447,0.679818,0.640845,0.524766,0.586467
448,0.679818,0.651515,0.528308,0.497890
449,0.680577,0.630767,0.289736,0.432325
450,0.681335,0.622218,0.506045,0.542210
451,0.681563,0.660111,0.575292,0.529127
452,0.681639,0.735958,0.755301,0.604729
453,0.682094,0.721343,0.728374,0.580976
454,0.682853,0.642647,0.536827,0.489673
455,0.683384,0.652436,0.598299,0.540899
456,0.683612,0.701119,0.671646,0.599744
457,0.683612,0.627985,0.503043,0.496174
458,0.684294,0.713829,0.660072,0.553902
459,0.684370,0.676506,0.585867,0.523357
460,0.684370,0.686849,0.778531,0.584015
461,0.684370,0.669303,0.585400,0.538006
462,0.685129,0.708757,0.716845,0.585518
463,0.685129,0.695163,0.582208,0.577488
464,0.685584,0.703135,0.672723,0.578454
465,0.685888,0.706932,0.691840,0.651257
466,0.686646,0.675217,0.621655,0.544193
467,0.686646,0.672530,0.577763,0.545230
468,0.686646,0.686530,0.587413,0.520835
469,0.686646,0.705911,0.590314,0.578511
470,0.687405,0.644406,0.552295,0.456025
471,0.687405,0.755883,0.751222,0.637044
472,0.687405,0.685394,0.642460,0.608055
473,0.687405,0.685394,0.642460,0.608055
474,0.688164,0.718356,0.665266,0.588810
475,0.688695,0.646710,0.520250,0.504345
476,0.688695,0.731294,0.751199,0.654022
477,0.689074,0.715228,0.539874,0.523164
478,0.689681,0.659742,0.741640,0.523464
479,0.689681,0.755138,0.881278,0.661629
480,0.691199,0.708425,0.684808,0.575336
481,0.691654,0.675238,0.595280,0.541170
482,0.691958,0.695123,0.629869,0.558157
483,0.692109,0.644175,0.623601,0.534165
484,0.692868,0.668486,0.596860,0.540481
485,0.693475,0.772148,0.797970,0.644337
486,0.693475,0.653847,0.661612,0.553725
487,0.693475,0.696253,0.648961,0.593803
488,0.694082,0.700192,0.681166,0.567432
489,0.694992,0.706760,0.683944,0.574899
490,0.695751,0.659173,0.535192,0.561431
491,0.696510,0.751646,0.746939,0.627948
492,0.696510,0.723557,0.777693,0.602321
493,0.696510,0.657340,0.672973,0.570657
494,0.697269,0.717618,0.636003,0.557352
495,0.697269,0.752593,0.798154,0.642108
496,0.698027,0.755162,0.782540,0.638458
497,0.698027,0.751998,0.769853,0.702608
498,0.698786,0.767707,0.762469,0.616161
499,0.698786,0.671139,0.613409,0.548746
500,0.698786,0.705355,0.693630,0.606335
501,0.698786,0.687383,0.593399,0.535321
502,0.698786,0.703126,0.681762,0.578247
503,0.699545,0.725741,0.715496,0.607367
504,0.699545,0.748597,0.724407,0.627858
505,0.700303,0.661108,0.542153,0.558500
506,0.700303,0.753159,0.765364,0.625299
507,0.700379,0.642463,0.570000,0.521646
508,0.701062,0.690231,0.631081,0.616744
509,0.701062,0.684794,0.665119,0.569647
510,0.701366,0.649766,0.584743,0.533100
511,0.701821,0.724021,0.797809,0.638017
512,0.701821,0.745081,0.781726,0.629874
513,0.701821,0.735894,0.753861,0.599679
514,0.701821,0.664611,0.633313,0.533658
515,0.702580,0.765847,0.777503,0.521590
516,0.702580,0.680086,0.676869,0.579442
517,0.702580,0.667222,0.547133,0.494364
518,0.703338,0.706209,0.692398,0.584047
519,0.703338,0.748066,0.754200,0.701682
520,0.703338,0.786849,0.858369,0.688904
521,0.703945,0.669568,0.601154,0.537540
522,0.703945,0.669568,0.601154,0.537540
523,0.704097,0.743207,0.757603,0.602535
524,0.704856,0.699497,0.702156,0.600112
525,0.705615,0.597667,0.336131,0.437597
526,0.706373,0.682103,0.640550,0.553164
527,0.706373,0.701964,0.629547,0.570391
528,0.707132,0.622829,0.443145,0.421152
529,0.707132,0.712116,0.655540,0.554139
530,0.707663,0.803080,0.843800,0.729112
531,0.709181,0.675835,0.644962,0.562694
532,0.709408,0.772727,0.820020,0.654614
533,0.710167,0.785806,0.898924,0.644653
534,0.710167,0.660432,0.591854,0.545160
535,0.710926,0.613935,0.469363,0.506980
536,0.710926,0.746569,0.753631,0.629089
537,0.711684,0.692275,0.623389,0.552223
538,0.711684,0.798536,0.780910,0.616740
539,0.711684,0.707537,0.655486,0.554471
540,0.711836,0.685226,0.549396,0.538491
541,0.712443,0.660685,0.564118,0.501112
542,0.712443,0.781938,0.816738,0.671204
543,0.712443,0.740122,0.768311,0.647938
544,0.712443,0.733497,0.739237,0.609861
545,0.713961,0.756342,0.818658,0.660206
546,0.713961,0.754063,0.765165,0.624339
547,0.714719,0.743525,0.793064,0.662103
548,0.714719,0.714765,0.703887,0.600389
549,0.715478,0.725733,0.793103,0.636770
550,0.715630,0.739646,0.733916,0.629180
551,0.716237,0.755465,0.755325,0.638053
552,0.716692,0.697934,0.457758,0.518107
553,0.717147,0.733497,0.739237,0.609861
554,0.718513,0.662247,0.558624,0.557992
555,0.719272,0.790295,0.782980,0.646059
556,0.719954,0.651641,0.538538,0.534149
557,0.720030,0.692092,0.641636,0.578543
558,0.721548,0.715040,0.692539,0.586480
559,0.721548,0.727778,0.688415,0.622387
560,0.721548,0.636878,0.606653,0.519491
561,0.721548,0.726729,0.760078,0.673270
562,0.722003,0.670966,0.679179,0.558028
563,0.722307,0.709833,0.621723,0.550017
564,0.722534,0.712199,0.724913,0.595106
565,0.723824,0.733262,0.727527,0.601694
566,0.723824,0.636304,0.591040,0.536648
567,0.724583,0.717336,0.682420,0.576594
568,0.724583,0.691520,0.705583,0.585308
569,0.724583,0.751547,0.723825,0.609081
570,0.726100,0.764379,0.806345,0.721540
571,0.726100,0.723103,0.713472,0.641272
572,0.727162,0.681434,0.652880,0.560433
573,0.728376,0.703922,0.746682,0.594196
574,0.728376,0.714497,0.692059,0.602005
575,0.728376,0.723783,0.694084,0.653921
576,0.728376,0.818631,0.876406,0.733262
577,0.728756,0.760134,0.701005,0.597292
578,0.729135,0.751456,0.589451,0.567802
579,0.729135,0.693920,0.673056,0.622619
580,0.729135,0.716108,0.764362,0.620365
581,0.729818,0.659556,0.492120,0.530816
582,0.729894,0.721920,0.714260,0.602237
583,0.730653,0.820927,0.876753,0.738424
584,0.731411,0.758613,0.768042,0.631007
585,0.731411,0.762319,0.797142,0.636307
586,0.731411,0.812443,0.890629,0.743393
587,0.731411,0.729963,0.824104,0.658494
588,0.731411,0.812443,0.890629,0.743393
589,0.731411,0.735579,0.700477,0.606828
590,0.732170,0.706371,0.650858,0.572160
591,0.732398,0.815210,0.821842,0.703052
592,0.732929,0.750878,0.705773,0.644152
593,0.732929,0.695819,0.614926,0.541282
594,0.732929,0.729479,0.720800,0.661317
595,0.733687,0.663669,0.620937,0.549156
596,0.734446,0.782216,0.834105,0.666315
597,0.734446,0.833079,0.900605,0.762483
598,0.734446,0.780797,0.819267,0.660522
599,0.734446,0.633953,0.599519,0.532546
600,0.735205,0.719449,0.705597,0.587207
601,0.735964,0.732702,0.737311,0.638911
602,0.736722,0.773183,0.821856,0.655047
603,0.738240,0.760966,0.790933,0.634430
604,0.738240,0.791641,0.858388,0.746100
605,0.739757,0.823646,0.889645,0.731789
606,0.739757,0.753660,0.821536,0.662552
607,0.739757,0.769908,0.798278,0.636588
608,0.741275,0.680187,0.634782,0.562669
609,0.741502,0.770838,0.819181,0.662954
610,0.742033,0.783221,0.834205,0.684278
611,0.742792,0.730222,0.694630,0.592865
612,0.743020,0.735449,0.730161,0.608635
613,0.743323,0.753374,0.782639,0.630088
614,0.743551,0.831587,0.876771,0.732030
615,0.743551,0.749334,0.762139,0.622795
616,0.744310,0.727488,0.659185,0.570389
617,0.745068,0.764718,0.824480,0.667607
618,0.745827,0.756447,0.733840,0.604449
619,0.747344,0.776225,0.821354,0.658896
620,0.747344,0.844594,0.884697,0.783387
621,0.747951,0.790983,0.858660,0.715132
622,0.748103,0.773356,0.794433,0.650793
623,0.748103,0.724650,0.523623,0.529752
624,0.748103,0.729811,0.644193,0.630464
625,0.748862,0.713897,0.663053,0.610481
626,0.749621,0.745961,0.772723,0.642579
627,0.750379,0.701110,0.834361,0.601981
628,0.750531,0.711881,0.711266,0.589798
629,0.751138,0.747250,0.784258,0.624912
630,0.752656,0.739897,0.763281,0.676461
631,0.754097,0.691775,0.653407,0.566683
632,0.754173,0.714447,0.722363,0.579694
633,0.754173,0.755974,0.756113,0.620384
634,0.755690,0.765653,0.759033,0.661096
635,0.755690,0.807187,0.849752,0.707630
636,0.755690,0.742039,0.735765,0.684966
637,0.757208,0.735512,0.682412,0.575383
638,0.757208,0.827392,0.917099,0.784760
639,0.757208,0.793032,0.864586,0.733612
640,0.757663,0.733232,0.754686,0.615941
641,0.758649,0.700366,0.675868,0.568875
642,0.758725,0.745293,0.754357,0.624563
643,0.758725,0.813733,0.892604,0.758541
644,0.758725,0.753897,0.799541,0.660717
645,0.758725,0.760028,0.769794,0.639992
646,0.758725,0.800357,0.895637,0.744065
647,0.759484,0.760194,0.731014,0.674587
648,0.761760,0.725610,0.767876,0.615401
649,0.762519,0.755865,0.776642,0.646096
650,0.762519,0.724850,0.683699,0.573605
651,0.763278,0.744225,0.766525,0.667858
652,0.764795,0.751554,0.782169,0.666793
653,0.764795,0.719727,0.742519,0.605902
654,0.764795,0.786601,0.844583,0.685197
655,0.764795,0.751331,0.755805,0.675152
656,0.764795,0.748098,0.746405,0.629225
657,0.765857,0.811814,0.864422,0.736277
658,0.766313,0.716644,0.599982,0.547770
659,0.767071,0.788402,0.854286,0.691778
660,0.767223,0.835315,0.899449,0.784741
661,0.767830,0.804819,0.802147,0.729008
662,0.768589,0.762672,0.794907,0.662546
663,0.768589,0.775338,0.811349,0.703813
664,0.769347,0.759439,0.783728,0.644343
665,0.769499,0.810197,0.863046,0.728928
666,0.769651,0.686426,0.623201,0.546626
667,0.770106,0.757718,0.768049,0.636205
668,0.770865,0.826667,0.837531,0.759059
669,0.773141,0.798505,0.905565,0.729109
670,0.773900,0.787158,0.789518,0.643139
671,0.773900,0.761511,0.799735,0.668853
672,0.774659,0.735718,0.749391,0.656632
673,0.775417,0.790416,0.798491,0.651907
674,0.776176,0.756253,0.754990,0.620878
675,0.776176,0.814450,0.885849,0.739388
676,0.776935,0.812589,0.834223,0.726096
677,0.776935,0.809221,0.874938,0.714997
678,0.778452,0.726437,0.697614,0.574269
679,0.778452,0.750870,0.628542,0.578799
680,0.778452,0.841175,0.933306,0.817006
681,0.778452,0.797512,0.851972,0.695388
682,0.778452,0.807251,0.916901,0.722220
683,0.779211,0.774427,0.825395,0.659413
684,0.779970,0.799241,0.847016,0.744121
685,0.781487,0.755188,0.774462,0.648945
686,0.781487,0.757050,0.735123,0.613788
687,0.781487,0.756679,0.743870,0.638354
688,0.781487,0.832119,0.840866,0.746364
689,0.781487,0.714644,0.675208,0.579203
690,0.781487,0.734969,0.771081,0.669549
691,0.782246,0.786781,0.768255,0.652623
692,0.782246,0.794396,0.795492,0.657373
693,0.782246,0.787237,0.776511,0.725481
694,0.783005,0.738430,0.752772,0.604171
695,0.783005,0.789881,0.818537,0.661431
696,0.783005,0.795196,0.842031,0.674711
697,0.784522,0.771402,0.847479,0.704154
698,0.785281,0.713196,0.691501,0.581246
699,0.786039,0.771856,0.782875,0.657170
700,0.786039,0.766210,0.823377,0.675666
701,0.786039,0.790677,0.832821,0.752809
702,0.786950,0.774217,0.822720,0.674346
703,0.787557,0.771402,0.847479,0.704154
704,0.787557,0.773185,0.824975,0.696635
705,0.788316,0.780452,0.808811,0.656368
706,0.788316,0.817965,0.882704,0.726399
707,0.789833,0.791869,0.793598,0.649903
708,0.789833,0.798819,0.831779,0.679349
709,0.791351,0.762982,0.800925,0.663109
710,0.791351,0.777486,0.815101,0.697691
711,0.791351,0.750444,0.783732,0.667832
712,0.792109,0.750957,0.796037,0.648358
713,0.792489,0.829878,0.896302,0.774735
714,0.793627,0.782128,0.799616,0.669187
715,0.793703,0.810786,0.832311,0.701306
716,0.795903,0.789835,0.813905,0.684433
717,0.795903,0.780407,0.809840,0.688598
718,0.795903,0.802354,0.829474,0.698978
719,0.796662,0.852941,0.945725,0.848115
720,0.797420,0.778631,0.798925,0.687708
721,0.797420,0.751368,0.741719,0.612340
722,0.798179,0.785570,0.839520,0.704069
723,0.798179,0.786729,0.828803,0.731791
724,0.798407,0.816082,0.887312,0.758438
725,0.799697,0.835863,0.902478,0.776560
726,0.799697,0.856465,0.908206,0.805151
727,0.799697,0.774296,0.758956,0.632318
728,0.799697,0.781631,0.790422,0.657331
729,0.801214,0.790647,0.847147,0.726323
730,0.801973,0.770619,0.836360,0.682537
731,0.803490,0.766786,0.795396,0.652923
732,0.803490,0.823082,0.892025,0.751076
733,0.804249,0.818620,0.861380,0.698900
734,0.804249,0.782753,0.796524,0.667917
735,0.805008,0.857946,0.931766,0.819824
736,0.805387,0.718742,0.825752,0.652895
737,0.805766,0.793561,0.860664,0.720863
738,0.806373,0.812025,0.886283,0.755223
739,0.807284,0.788549,0.818514,0.659277
740,0.807284,0.802094,0.853580,0.709047
741,0.808042,0.752421,0.774530,0.619663
742,0.810319,0.800680,0.842491,0.683397
743,0.810319,0.797964,0.852460,0.718858
744,0.811077,0.810731,0.832350,0.701226
745,0.811836,0.868834,0.877876,0.703555
746,0.812595,0.780845,0.829546,0.709917
747,0.812595,0.795625,0.845812,0.712816
748,0.813354,0.807307,0.819488,0.693848
749,0.813657,0.719852,0.719566,0.635744
750,0.815326,0.825669,0.823757,0.716796
751,0.815630,0.794966,0.872010,0.730486
752,0.815630,0.882450,0.959654,0.876283
753,0.815630,0.797898,0.824458,0.709551
754,0.815630,0.731112,0.699754,0.605195
755,0.815630,0.777773,0.807329,0.657860
756,0.817147,0.796680,0.843774,0.709316
757,0.817147,0.639784,0.553979,0.527185
758,0.817906,0.814787,0.874849,0.717542
759,0.817906,0.808219,0.890474,0.714401
760,0.817906,0.914862,0.942327,0.892020
761,0.818892,0.810057,0.875994,0.753392
762,0.819423,0.806622,0.859986,0.729525
763,0.819423,0.803319,0.862398,0.752243
764,0.819423,0.797065,0.839102,0.702698
765,0.819423,0.803098,0.860300,0.728461
766,0.819423,0.828671,0.881519,0.744340
767,0.820182,0.819589,0.873092,0.737109
768,0.821700,0.874055,0.980181,0.881668
769,0.823976,0.764879,0.795328,0.654946
770,0.823976,0.807709,0.851096,0.718112
771,0.824734,0.814867,0.845889,0.693219
772,0.825493,0.843384,0.917617,0.781757
773,0.825493,0.823636,0.879940,0.747524
774,0.825493,0.811136,0.873680,0.750735
775,0.826252,0.781986,0.808354,0.680595
776,0.827011,0.807305,0.900258,0.721669
777,0.827011,0.811549,0.872010,0.743525
778,0.827011,0.779003,0.799483,0.659054
779,0.827011,0.779658,0.799618,0.658496
780,0.828528,0.815413,0.845706,0.694826
781,0.829287,0.804704,0.855866,0.726056
782,0.830046,0.844614,0.916188,0.780704
783,0.830046,0.863591,0.948512,0.852525
784,0.832322,0.809643,0.852442,0.740811
785,0.832322,0.864949,0.938934,0.839922
786,0.832777,0.701978,0.651983,0.588578
787,0.833080,0.782186,0.860675,0.770593
788,0.833080,0.825597,0.892986,0.768380
789,0.833080,0.821044,0.848424,0.703142
790,0.834598,0.811737,0.853597,0.729141
791,0.834598,0.856701,0.930126,0.797883
792,0.834598,0.784432,0.881481,0.694058
793,0.835357,0.819129,0.888123,0.746953
794,0.838392,0.857484,0.930234,0.808018
795,0.841426,0.821293,0.867267,0.746268
796,0.842185,0.800687,0.841223,0.708317
797,0.842944,0.850406,0.926095,0.810410
798,0.842944,0.824188,0.892379,0.770878
799,0.844461,0.819564,0.871420,0.756618
800,0.844765,0.827000,0.828045,0.720989
801,0.845220,0.795838,0.854779,0.717366
802,0.845979,0.884679,0.941045,0.857586
803,0.846737,0.827244,0.862621,0.740817
804,0.847496,0.857596,0.967050,0.846573
805,0.848255,0.854738,0.950015,0.809438
806,0.849014,0.823217,0.864965,0.713556
807,0.849014,0.849633,0.910488,0.831469
808,0.849772,0.834002,0.894378,0.786669
809,0.849772,0.821862,0.866980,0.703074
810,0.849772,0.844800,0.897019,0.792732
811,0.849772,0.848256,0.937864,0.831122
812,0.850531,0.889524,0.959212,0.898103
813,0.852504,0.673973,0.590815,0.558739
814,0.852807,0.830771,0.904127,0.781455
815,0.856601,0.875530,0.943949,0.860113
816,0.858118,0.861695,0.914602,0.827660
817,0.858118,0.834208,0.899163,0.785566
818,0.858877,0.835539,0.896142,0.775779
819,0.861912,0.841741,0.906533,0.794399
820,0.861912,0.884982,0.961849,0.906479
821,0.863429,0.872383,0.938772,0.846955
822,0.863429,0.759912,0.670333,0.563587
823,0.863429,0.843125,0.911564,0.827331
824,0.865706,0.835581,0.894347,0.774732
825,0.866464,0.846492,0.911066,0.802909
826,0.867223,0.696672,0.744951,0.635690
827,0.867223,0.834977,0.895876,0.774506
828,0.868741,0.819897,0.897444,0.765572
829,0.869499,0.866886,0.935745,0.834744
830,0.871017,0.833111,0.837768,0.722918
831,0.871017,0.841581,0.901121,0.787920
832,0.872534,0.845747,0.918272,0.818355
833,0.873141,0.886788,0.916619,0.861583
834,0.873293,0.896213,0.971022,0.926963
835,0.877086,0.870828,0.947950,0.852031
836,0.877845,0.877380,0.937896,0.861601
837,0.878604,0.889422,0.938492,0.873892
838,0.879363,0.838100,0.886914,0.786397
839,0.880121,0.850118,0.907021,0.807790
840,0.880121,0.838599,0.888148,0.752165
841,0.880804,0.805186,0.873131,0.737511
842,0.881639,0.863798,0.859907,0.754265
843,0.884674,0.900270,0.999302,0.880371
844,0.885432,0.818421,0.877329,0.716496
845,0.887709,0.859968,0.915860,0.825205
846,0.888164,0.828904,0.738493,0.610653
847,0.888467,0.875062,0.943311,0.886437
848,0.891502,0.878725,0.954532,0.885092
849,0.891502,0.859604,0.928915,0.838608
850,0.891502,0.879925,0.929020,0.874119
851,0.899848,0.903434,0.947874,0.922467
852,0.899848,0.892027,0.946086,0.900632
853,0.901366,0.863610,0.903040,0.840703
854,0.902124,0.890634,0.931348,0.876687
855,0.904401,0.882717,0.917595,0.824735
856,0.904401,0.850728,0.917186,0.813299
857,0.904401,0.850728,0.917186,0.813299
858,0.906677,0.944007,1.000000,0.876301
859,0.907436,0.830153,0.849818,0.726581
860,0.908953,0.835798,0.864240,0.740799
861,0.908953,0.830684,0.859305,0.731638
862,0.908953,0.824493,0.840674,0.715528
863,0.909712,0.943087,0.999565,0.889023
864,0.912747,0.822481,0.769800,0.620957
865,0.912747,0.894929,0.957072,0.926610
866,0.914264,0.834468,0.870291,0.743449
867,0.915023,0.895844,0.962969,0.910996
868,0.915781,0.869875,0.935580,0.858340
869,0.916540,0.912437,0.989230,0.980746
870,0.917299,0.900768,0.956520,0.918703
871,0.918816,0.819765,0.849711,0.721511
872,0.919575,0.870963,0.932816,0.847885
873,0.919803,0.789766,0.536076,0.522825
874,0.921093,0.837328,0.760587,0.673911
875,0.923369,0.885306,0.945389,0.887921
876,0.924127,0.902524,0.967080,0.943383
877,0.924127,0.876399,0.931088,0.863207
878,0.926404,0.811894,0.871565,0.746400
879,0.927162,0.886514,0.943763,0.886296
880,0.927162,0.827616,0.892184,0.766355
881,0.928680,0.928990,0.999804,0.840316
882,0.929514,0.835196,0.737750,0.611532
883,0.933232,0.921061,0.997866,0.950879
884,0.934370,0.711509,0.664481,0.584282
885,0.936267,0.934219,0.999925,0.855262
886,0.937785,0.886969,0.920742,0.838482
887,0.941578,0.832694,0.895461,0.772696
888,0.944613,0.870538,0.942666,0.850071
889,0.951442,0.857317,0.907616,0.801217
890,0.952959,0.908042,0.964078,0.931262
891,0.957511,0.880743,0.926286,0.848022
892,0.957511,0.862739,0.908598,0.801444
893,0.962822,0.900270,0.999302,0.880371
894,0.963581,0.922898,0.942287,0.896385
895,0.963581,0.919493,0.966003,0.955381
896,0.964340,0.874821,0.944440,0.863263
897,0.965099,0.931942,0.995733,0.990847
898,0.966920,0.758652,0.610654,0.539426
899,0.981791,0.939446,0.978187,1.000000
900,0.999241,0.942643,0.965625,0.963854
901,1.000000,0.904802,0.964585,0.930732


==> data/rank_utils_gin/ogbg-molfreesolv_ogb.csv <==
i,target,point,point2,pair
0,0.000000,0.573177,0.277143,0.000000
1,0.380508,0.582616,0.272495,0.108582
2,0.406273,0.580238,0.350497,0.258487
3,0.435773,0.575768,0.210815,0.169646
4,0.470874,0.574235,0.449783,0.126345
5,0.471247,0.609673,0.260196,0.221039
6,0.484690,0.575819,0.148851,0.155809
7,0.502240,0.571311,0.183827,0.095956
8,0.505601,0.571226,0.521799,0.203103
9,0.508588,0.608440,0.319172,0.191125
10,0.510829,0.603641,0.126397,0.189024
11,0.513816,0.599947,0.211695,0.234024
12,0.514563,0.580411,0.128982,0.263340
13,0.515310,0.575701,0.212906,0.187676
14,0.517550,0.603899,0.507861,0.206836
15,0.519417,0.605033,0.272481,0.179036
16,0.521658,0.574455,0.184523,0.102044
17,0.522778,0.592643,0.149250,0.162392
18,0.526512,0.581068,0.182177,0.135949
19,0.526886,0.573577,0.204943,0.135786
20,0.530993,0.577357,0.136341,0.146915
21,0.530993,0.665981,0.319506,0.237904
22,0.532114,0.578709,0.206689,0.175893
23,0.534354,0.670641,0.511387,0.301774
24,0.534727,0.621786,0.272495,0.136048
25,0.534727,0.738088,0.272494,0.235317
26,0.535101,0.607659,0.447266,0.217578
27,0.535474,0.602068,0.339600,0.338947
28,0.538462,0.576665,0.207453,0.159579
29,0.541075,0.607611,0.369970,0.187206
30,0.551904,0.589971,0.211007,0.193616
31,0.551904,0.601894,0.164530,0.169484
32,0.552278,0.572562,0.180987,0.129800
33,0.556385,0.580521,0.224860,0.189502
34,0.557132,0.590601,0.317844,0.292400
35,0.557879,0.578625,0.245576,0.143474
36,0.567588,0.588033,0.277517,0.222363
37,0.573562,0.584896,0.356397,0.131478
38,0.575429,0.662993,0.392133,0.235036
39,0.576550,0.660143,0.107693,0.229915
40,0.577670,0.586695,0.174558,0.203310
41,0.584018,0.593122,0.245680,0.186192
42,0.590366,0.588894,0.289696,0.197331
43,0.591486,0.584091,0.237218,0.103220
44,0.591486,0.645051,0.481277,0.259471
45,0.595967,0.604149,0.363312,0.103999
46,0.597461,0.576372,0.357744,0.123263
47,0.601942,0.591593,0.294285,0.316671
48,0.602689,0.574460,0.689484,0.125367
49,0.606796,0.614824,0.211780,0.206857
50,0.609783,0.588703,0.680805,0.131288
51,0.609783,0.628791,0.443466,0.266015
52,0.613518,0.573003,0.260901,0.189505
53,0.616878,0.584561,0.249700,0.142238
54,0.617999,0.596548,0.437725,0.284566
55,0.619492,0.644396,0.386335,0.226243
56,0.620612,0.576361,0.249372,0.132249
57,0.620612,0.622844,0.364171,0.273949
58,0.622106,0.664179,0.383000,0.094329
59,0.623600,0.731757,0.633711,0.299760
60,0.625093,0.579573,0.150317,0.184831
61,0.628454,0.641845,0.450470,0.212169
62,0.628454,0.734042,0.520151,0.287016
63,0.629948,0.574672,0.254171,0.103709
64,0.630321,0.576485,0.263444,0.207328
65,0.631068,0.582399,0.137111,0.146258
66,0.632188,0.664138,0.046457,0.227448
67,0.632188,0.621790,0.273110,0.182839
68,0.634802,0.653175,0.385660,0.238429
69,0.634802,0.726674,0.514007,0.286020
70,0.634802,0.587244,0.272495,0.128591
71,0.635549,0.670821,0.346055,0.222811
72,0.637416,0.636182,0.402378,0.131193
73,0.639283,0.647910,0.458364,0.197733
74,0.639283,0.600628,0.620059,0.325875
75,0.640777,0.700719,0.086445,0.288299
76,0.641524,0.605022,0.367423,0.169565
77,0.643017,0.630944,0.352808,0.218705
78,0.643017,0.658522,0.219982,0.229765
79,0.644884,0.666914,0.128923,0.308765
80,0.645258,0.613492,0.173743,0.179973
81,0.647872,0.669054,0.462588,0.209867
82,0.648618,0.630491,0.408971,0.240099
83,0.648618,0.658705,0.478099,0.228588
84,0.649365,0.611186,0.152728,0.204757
85,0.650112,0.665228,0.205457,0.338113
86,0.650485,0.585972,0.544900,0.255623
87,0.650859,0.580519,0.235031,0.155087
88,0.651979,0.658502,0.168014,0.324519
89,0.651979,0.663026,0.464442,0.210724
90,0.653099,0.620129,0.486105,0.222304
91,0.653099,0.647652,0.420006,0.206308
92,0.653473,0.665556,0.668503,0.150032
93,0.654220,0.577289,0.515047,0.305848
94,0.654593,0.697742,0.168307,0.344394
95,0.657207,0.572792,0.254877,0.094870
96,0.657580,0.650752,0.470474,0.210443
97,0.657954,0.678314,0.191727,0.218599
98,0.658327,0.706036,0.103573,0.225098
99,0.660194,0.698562,0.377913,0.133523
100,0.661314,0.675025,0.469994,0.211473
101,0.661314,0.646843,0.571839,0.265033
102,0.661688,0.668239,0.748559,0.276584
103,0.661688,0.671224,0.417128,0.220477
104,0.663555,0.614829,0.443500,0.228993
105,0.664675,0.671458,0.749911,0.287183
106,0.665422,0.693269,0.419615,0.135273
107,0.668036,0.677736,0.053309,0.276665
108,0.668036,0.645314,0.272495,0.243814
109,0.668036,0.672338,0.482558,0.190210
110,0.668783,0.617934,0.241438,0.225475
111,0.670650,0.688225,0.497641,0.243930
112,0.670650,0.656490,0.253345,0.251732
113,0.674010,0.659097,0.843407,0.254049
114,0.675504,0.682355,0.803567,0.254834
115,0.676998,0.668677,0.417064,0.212830
116,0.676998,0.689680,0.752283,0.281044
117,0.682972,0.704637,0.577336,0.140140
118,0.682972,0.576843,0.277036,0.137025
119,0.683719,0.620292,0.213840,0.192256
120,0.684466,0.683485,0.128568,0.211742
121,0.685586,0.676027,0.457205,0.227453
122,0.685586,0.657057,0.508642,0.166731
123,0.686706,0.706330,0.332507,0.295465
124,0.687080,0.709452,0.317942,0.437133
125,0.687080,0.680909,0.853424,0.210820
126,0.687453,0.614704,0.531404,0.236542
127,0.687453,0.684288,0.783487,0.245037
128,0.691561,0.711007,0.577156,0.326326
129,0.691561,0.738088,0.272494,0.235317
130,0.693801,0.594685,0.385280,0.347384
131,0.694175,0.731974,0.457393,0.329974
132,0.695295,0.739993,0.300581,0.302208
133,0.696415,0.691687,0.147501,0.249864
134,0.697162,0.717267,0.061471,0.253630
135,0.697909,0.699855,0.852029,0.221044
136,0.698656,0.666954,0.727392,0.285000
137,0.698656,0.747913,0.389302,0.222168
138,0.700149,0.730963,0.997276,0.375060
139,0.700149,0.579993,0.401257,0.241408
140,0.700523,0.677917,0.858184,0.211395
141,0.700896,0.753047,0.458318,0.341395
142,0.701270,0.688261,0.859834,0.226771
143,0.701270,0.580028,0.272495,0.123202
144,0.702016,0.672784,0.847654,0.213824
145,0.702763,0.706426,0.069143,0.284603
146,0.703510,0.760746,0.819535,0.337260
147,0.703883,0.699350,0.852319,0.230413
148,0.705004,0.737611,0.744768,0.322507
149,0.705377,0.664238,0.895090,0.237980
150,0.705751,0.772953,0.570307,0.359028
151,0.705751,0.678733,0.856912,0.213599
152,0.706124,0.644141,0.298651,0.267772
153,0.706497,0.628863,0.392280,0.222447
154,0.706871,0.638625,0.837373,0.258946
155,0.706871,0.711767,0.768224,0.242951
156,0.707244,0.625896,0.185443,0.152497
157,0.709111,0.692675,0.827060,0.221863
158,0.709485,0.749944,0.902820,0.306700
159,0.709858,0.766014,0.839235,0.436331
160,0.710605,0.670966,0.835554,0.211775
161,0.710605,0.727212,0.287551,0.309547
162,0.710605,0.686831,0.892525,0.247072
163,0.710978,0.642156,0.155649,0.187581
164,0.710978,0.640746,0.335852,0.238023
165,0.711352,0.794332,0.642014,0.371410
166,0.712099,0.647957,0.360665,0.265387
167,0.712099,0.760055,0.997315,0.276910
168,0.713966,0.758998,0.997268,0.348948
169,0.713966,0.768657,0.537647,0.391858
170,0.715086,0.737828,0.937125,0.334055
171,0.715833,0.760746,0.819535,0.337260
172,0.716580,0.742677,0.947190,0.328572
173,0.716953,0.773587,0.708258,0.371976
174,0.716953,0.798454,0.644998,0.392678
175,0.716953,0.728067,0.272495,0.292663
176,0.716953,0.734726,0.273589,0.316480
177,0.717700,0.769918,0.855885,0.409879
178,0.717700,0.574919,0.353798,0.124246
179,0.717700,0.813532,0.696647,0.381549
180,0.718073,0.747857,0.843253,0.386202
181,0.718073,0.772615,0.997244,0.365262
182,0.718073,0.764994,0.938279,0.319096
183,0.718447,0.780825,0.823427,0.405802
184,0.718820,0.586468,0.580083,0.338531
185,0.719567,0.749901,0.775471,0.357346
186,0.720314,0.718888,0.873142,0.251773
187,0.721060,0.791525,0.272494,0.555495
188,0.721807,0.723707,0.098140,0.278084
189,0.721807,0.733979,0.997268,0.186612
190,0.721807,0.826136,0.883503,0.419367
191,0.722554,0.681803,0.282441,0.247429
192,0.723674,0.791250,0.997230,0.379334
193,0.724048,0.658643,0.304747,0.298507
194,0.724421,0.740717,0.199340,0.364604
195,0.724795,0.828538,0.738559,0.389599
196,0.725168,0.761493,0.854631,0.395625
197,0.726662,0.767049,0.481246,0.439969
198,0.727782,0.682748,0.692663,0.321220
199,0.728155,0.733037,0.184228,0.292912
200,0.728902,0.629056,0.240491,0.211818
201,0.729276,0.806648,0.997220,0.389037
202,0.729276,0.837532,0.771230,0.395945
203,0.730022,0.742746,0.997230,0.295187
204,0.730396,0.764949,0.940873,0.318680
205,0.731143,0.747317,0.396181,0.334712
206,0.731889,0.704550,0.238169,0.269666
207,0.731889,0.743797,0.046600,0.322799
208,0.732263,0.683461,0.744663,0.277423
209,0.732636,0.646045,0.193912,0.259395
210,0.734503,0.821581,0.997214,0.396963
211,0.735250,0.702384,0.267846,0.253646
212,0.735624,0.763669,0.954823,0.350361
213,0.735624,0.661450,0.254814,0.246043
214,0.737117,0.843279,0.797162,0.401077
215,0.737117,0.756595,0.944436,0.322519
216,0.737117,0.753642,0.538270,0.284145
217,0.738611,0.781594,0.254933,0.323511
218,0.739358,0.685386,0.183910,0.251552
219,0.740105,0.708155,0.646213,0.233025
220,0.740478,0.834301,0.997209,0.403274
221,0.741972,0.746348,0.569348,0.322218
222,0.742718,0.788226,0.932103,0.350694
223,0.743465,0.761916,0.095199,0.366960
224,0.744586,0.725450,0.308032,0.373078
225,0.745706,0.842035,0.997205,0.408231
226,0.745706,0.764217,0.997214,0.337013
227,0.746079,0.663940,0.692663,0.320514
228,0.746079,0.846834,0.818111,0.405314
229,0.746079,0.696317,0.261080,0.269875
230,0.746079,0.769027,0.328940,0.326747
231,0.747199,0.784844,0.813788,0.366164
232,0.748320,0.730608,0.212802,0.285544
233,0.749813,0.632470,0.273419,0.208765
234,0.750560,0.709239,0.519803,0.299789
235,0.750560,0.752673,0.400422,0.343149
236,0.750934,0.715400,0.273789,0.282217
237,0.751307,0.738333,0.272483,0.330234
238,0.752054,0.779845,0.827627,0.386025
239,0.753174,0.610134,0.855194,0.225834
240,0.753174,0.732151,0.214978,0.275519
241,0.753921,0.765522,0.439560,0.373810
242,0.753921,0.748428,0.410190,0.388218
243,0.754668,0.735284,0.574693,0.329851
244,0.757282,0.756617,0.138327,0.373329
245,0.759522,0.742765,0.273420,0.354452
246,0.759522,0.703951,0.583206,0.316422
247,0.760642,0.713170,0.273789,0.282635
248,0.761016,0.792364,0.997205,0.357046
249,0.761016,0.737357,0.467568,0.324384
250,0.761763,0.738314,0.997251,0.389517
251,0.761763,0.745770,0.997233,0.274475
252,0.762509,0.726761,0.883745,0.147595
253,0.763256,0.776245,0.549059,0.375161
254,0.763630,0.773753,0.859356,0.405071
255,0.765123,0.787308,0.167970,0.392982
256,0.765123,0.662913,0.193329,0.217785
257,0.765870,0.780519,0.453299,0.382793
258,0.766617,0.754417,0.177792,0.381341
259,0.768111,0.743361,0.584084,0.334979
260,0.768484,0.777930,0.847352,0.390956
261,0.768484,0.712151,0.635586,0.330710
262,0.768857,0.782568,0.621627,0.384786
263,0.770724,0.745144,0.873835,0.484401
264,0.772218,0.711048,0.229812,0.264977
265,0.772591,0.708849,0.252648,0.270144
266,0.772591,0.686889,0.272495,0.224489
267,0.772965,0.747041,0.711551,0.350384
268,0.774459,0.733642,0.678409,0.342634
269,0.775205,0.798410,0.308732,0.411356
270,0.776326,0.713089,0.299766,0.288912
271,0.776699,0.767824,0.215689,0.388660
272,0.777072,0.796100,0.678101,0.393072
273,0.777819,0.722590,0.250939,0.287925
274,0.778193,0.697617,0.120081,0.246523
275,0.779313,0.769616,0.000000,0.313653
276,0.779686,0.778563,0.503153,0.417762
277,0.780060,0.781759,0.475260,0.383251
278,0.781180,0.793716,0.762732,0.330567
279,0.781553,0.791773,0.769206,0.338167
280,0.781927,0.739052,0.310249,0.306866
281,0.782300,0.811887,0.721935,0.399788
282,0.783420,0.735829,0.288602,0.303584
283,0.783420,0.710760,0.281681,0.294828
284,0.783420,0.765602,0.775692,0.365477
285,0.786408,0.722242,0.344062,0.304621
286,0.786408,0.728825,0.165755,0.291651
287,0.786781,0.811435,0.711233,0.403295
288,0.787528,0.754030,0.595662,0.364330
289,0.788275,0.750550,0.327106,0.316810
290,0.789022,0.793986,0.997729,0.498291
291,0.789022,0.745027,0.363422,0.319912
292,0.789022,0.738271,0.388346,0.318455
293,0.789022,0.753708,0.409717,0.331194
294,0.789022,0.752361,0.713519,0.352401
295,0.789022,0.742710,0.499491,0.307805
296,0.789395,0.741892,0.207510,0.315937
297,0.790142,0.791518,0.765818,0.338200
298,0.790515,0.710758,0.620716,0.213045
299,0.790889,0.747467,0.332596,0.323332
300,0.792382,0.752694,0.353065,0.343239
301,0.793129,0.789209,0.840099,0.368411
302,0.793503,0.831852,0.997265,0.547930
303,0.793876,0.733167,0.250714,0.320403
304,0.794623,0.766869,0.742516,0.360538
305,0.794996,0.800404,0.997244,0.505209
306,0.794996,0.799074,0.874461,0.549563
307,0.795370,0.799577,0.877288,0.453543
308,0.796117,0.830508,0.923313,0.448696
309,0.796490,0.822836,0.756370,0.405095
310,0.796863,0.750594,0.381541,0.333411
311,0.796863,0.789526,0.741977,0.395371
312,0.797610,0.765334,0.365594,0.328416
313,0.798730,0.767192,0.453813,0.341570
314,0.799104,0.737680,0.788540,0.243163
315,0.799104,0.754233,0.225393,0.351619
316,0.799477,0.736147,0.647261,0.307610
317,0.799477,0.754846,0.327153,0.328956
318,0.801344,0.789187,0.749561,0.376335
319,0.801718,0.777741,0.766687,0.367422
320,0.802465,0.799151,0.997735,0.554646
321,0.802465,0.778311,0.292704,0.357404
322,0.803211,0.770428,0.417761,0.343639
323,0.803585,0.728176,0.273421,0.234238
324,0.803958,0.759411,0.159986,0.382780
325,0.804705,0.830293,0.783842,0.409379
326,0.805825,0.771987,0.470992,0.339888
327,0.806572,0.724985,0.183527,0.322081
328,0.806945,0.733860,0.534043,0.273146
329,0.807692,0.807556,0.981619,0.522549
330,0.808813,0.820646,0.997690,0.579442
331,0.808813,0.787662,0.748566,0.404166
332,0.809186,0.785606,0.976240,0.509076
333,0.809933,0.797603,0.811260,0.376645
334,0.810306,0.710880,0.577007,0.324499
335,0.810680,0.704147,0.272494,0.159304
336,0.811426,0.784533,0.877077,0.471058
337,0.811800,0.757893,0.142432,0.402606
338,0.813667,0.784380,0.996505,0.529331
339,0.814040,0.742684,0.199777,0.353391
340,0.815161,0.770722,0.808809,0.516392
341,0.817028,0.835886,0.928198,0.451922
342,0.818895,0.766250,0.403268,0.369720
343,0.820015,0.786216,0.220342,0.394117
344,0.820015,0.734347,0.402649,0.282135
345,0.820762,0.829466,0.961351,0.548325
346,0.821509,0.819966,0.785018,0.499441
347,0.821882,0.735029,0.272503,0.459967
348,0.822629,0.743488,0.273978,0.299038
349,0.825990,0.778114,0.355170,0.480809
350,0.827483,0.838341,0.836119,0.476283
351,0.827483,0.807167,0.437255,0.495016
352,0.827857,0.809749,0.356184,0.578553
353,0.828603,0.834657,0.990007,0.577842
354,0.830097,0.831825,0.896716,0.413482
355,0.831217,0.831701,0.750932,0.482310
356,0.831964,0.821458,0.768154,0.497402
357,0.831964,0.816878,0.837764,0.501912
358,0.833084,0.861691,0.997268,0.727312
359,0.833831,0.738347,0.262172,0.321003
360,0.834205,0.807373,0.724812,0.433185
361,0.834578,0.791248,0.381245,0.496795
362,0.835698,0.807535,0.812686,0.360916
363,0.835698,0.823769,0.786004,0.492508
364,0.835698,0.802960,0.858782,0.333035
365,0.836072,0.850413,0.997272,0.611852
366,0.836819,0.802919,0.277667,0.460693
367,0.836819,0.817675,0.848145,0.343436
368,0.837192,0.812294,0.272518,0.598173
369,0.838312,0.818410,0.876066,0.598468
370,0.838686,0.756385,0.503757,0.356845
371,0.839432,0.830910,0.787758,0.400315
372,0.839432,0.848104,0.521351,0.597230
373,0.840179,0.839753,0.720558,0.472476
374,0.840179,0.797138,0.413729,0.576831
375,0.840179,0.827431,0.771473,0.471458
376,0.840926,0.847138,0.698706,0.514979
377,0.840926,0.789983,0.222402,0.525175
378,0.841673,0.863657,0.997279,0.716004
379,0.844287,0.834473,0.739151,0.440618
380,0.845034,0.841381,0.766546,0.500189
381,0.845407,0.833916,0.684366,0.460047
382,0.846527,0.827157,0.896431,0.380756
383,0.848394,0.839046,0.787294,0.438244
384,0.848394,0.847642,0.693348,0.521613
385,0.848394,0.827946,0.825335,0.378263
386,0.848394,0.825535,0.867576,0.359112
387,0.848768,0.822708,0.997946,0.542282
388,0.849888,0.821486,0.860704,0.343486
389,0.850261,0.823047,0.872075,0.388074
390,0.850635,0.900472,0.997277,0.647111
391,0.851008,0.831958,0.861237,0.388708
392,0.851008,0.773265,0.630200,0.372433
393,0.851382,0.840370,0.997322,0.608571
394,0.852128,0.771104,0.350608,0.554390
395,0.852128,0.831497,0.859441,0.380843
396,0.852128,0.755357,0.295853,0.340725
397,0.852502,0.835054,0.840202,0.430998
398,0.852875,0.829028,0.476931,0.470896
399,0.852875,0.818410,0.876066,0.598468
400,0.853249,0.864482,0.997138,0.722302
401,0.854369,0.902826,0.997268,0.666594
402,0.854369,0.887662,0.997302,0.633739
403,0.855863,0.815054,1.000000,0.492248
404,0.856609,0.831781,0.907752,0.383864
405,0.858103,0.864005,0.997277,0.677865
406,0.858476,0.891214,0.878412,0.697935
407,0.859970,0.881525,0.930917,0.689926
408,0.860717,0.855116,0.946565,0.556527
409,0.861090,0.895055,0.997244,0.574266
410,0.861464,0.845573,0.997312,0.701607
411,0.862211,0.882514,0.997272,0.554494
412,0.862211,0.744281,0.840974,0.350641
413,0.862211,0.836110,0.860119,0.426628
414,0.863331,0.915964,0.995286,0.768891
415,0.864078,0.902398,0.997233,0.640893
416,0.864078,0.918233,0.997277,0.654400
417,0.864824,0.924641,0.997277,0.679154
418,0.865198,0.834278,0.843499,0.502987
419,0.865571,0.832970,0.997253,0.610608
420,0.865571,0.854674,0.874767,0.449044
421,0.867065,0.888786,0.997230,0.550646
422,0.867065,0.836981,0.875714,0.427342
423,0.869679,0.885771,0.939248,0.587489
424,0.870799,0.840063,0.859630,0.428986
425,0.872666,0.878922,0.802097,0.534212
426,0.872666,0.878786,0.997253,0.535305
427,0.872666,0.908201,0.916811,0.628419
428,0.873413,0.841239,0.888220,0.429011
429,0.873786,0.766550,0.272495,0.420932
430,0.874907,0.911099,0.997285,0.671610
431,0.876027,0.901894,0.996257,0.572286
432,0.876027,0.876998,0.952697,0.558373
433,0.876774,0.878118,0.997239,0.519465
434,0.877894,0.897904,0.931728,0.706786
435,0.877894,0.881443,0.287156,0.681654
436,0.878267,0.874804,0.960345,0.537871
437,0.878267,0.886322,0.997220,0.532006
438,0.880508,0.846065,0.898450,0.430704
439,0.880881,0.894506,0.997257,0.517732
440,0.882001,0.876089,0.965893,0.524436
441,0.882001,0.895100,0.540701,0.636871
442,0.882375,0.894671,0.996440,0.520959
443,0.884242,0.911906,0.305806,0.671405
444,0.884989,0.861831,0.997288,0.724137
445,0.884989,0.879405,0.997230,0.508936
446,0.885736,0.841032,0.997265,0.650441
447,0.885736,0.829334,0.844260,0.692127
448,0.887976,0.845678,0.872780,0.439088
449,0.888723,0.885958,0.997214,0.519527
450,0.891337,0.887806,0.997277,0.624470
451,0.892084,0.880577,0.997223,0.501225
452,0.892830,0.877826,0.969993,0.514642
453,0.892830,0.886420,0.996563,0.506900
454,0.894698,0.885962,0.997209,0.510392
455,0.896938,0.875074,0.997265,0.412138
456,0.900672,0.885255,0.921925,0.657841
457,0.901419,0.885619,0.997205,0.503362
458,0.902913,0.905248,0.997244,0.633528
459,0.904406,0.883692,0.996650,0.497914
460,0.907394,0.895620,0.997257,0.492873
461,0.908514,0.883599,0.996715,0.491626
462,0.913368,0.927282,0.922721,0.595799
463,0.916729,0.892112,0.997230,0.572962
464,0.919716,0.877287,0.997220,0.549751
465,0.921957,0.890262,0.828383,0.607974
466,0.921957,0.889220,0.854567,0.546983
467,0.922704,0.894063,0.713088,0.549853
468,0.925317,0.923919,0.997277,0.607973
469,0.929798,0.906342,0.997315,1.000000
470,0.930919,0.913548,0.997256,0.575216
471,0.930919,0.916382,0.997230,0.638472
472,0.931292,0.920604,0.997268,0.806974
473,0.933532,0.922030,0.997244,0.690236
474,0.936893,0.912541,0.997243,0.531994
475,0.941001,0.912771,0.997220,0.591449
476,0.943988,0.905714,0.997214,0.569205
477,0.944735,0.896806,0.997214,0.567877
478,0.944735,0.919396,0.997230,0.623735
479,0.948096,0.925982,0.997237,0.695200
480,0.948842,0.892040,0.997316,0.689155
481,0.950336,0.922243,0.997256,0.638565
482,0.950336,0.909384,0.997315,0.965242
483,0.953697,0.901552,0.997209,0.553138
484,0.956684,0.836599,0.999923,0.813866
485,0.956684,0.925873,0.997268,0.837982
486,0.958925,0.899224,0.997205,0.540889
487,0.960418,0.929465,0.997244,0.734180
488,0.967886,0.930887,0.997277,0.805061
489,0.967886,0.930209,0.997230,0.675363
490,0.969380,0.928629,0.997265,0.658533
491,0.970874,0.930247,0.997256,0.703842
492,0.974608,0.929156,0.997220,0.634348
493,0.975728,0.927356,0.997243,0.639969
494,0.975728,0.931314,0.997266,0.713207
495,0.975728,0.930119,0.997243,0.663740
496,0.975728,0.933196,0.997285,0.806229
497,0.976102,0.925097,0.997252,0.655906
498,0.977595,0.920968,0.997258,0.599602
499,0.977595,0.927005,0.997253,0.649666
500,0.981703,0.926318,0.997214,0.605201
501,0.983196,0.928672,0.997233,0.732426
502,0.987677,0.930056,0.997252,0.660695
503,0.989544,0.931206,0.997253,0.684019
504,0.989544,0.922037,0.997209,0.583973
505,0.989918,0.931383,0.997259,0.684839
506,0.991412,0.897634,0.316602,0.805685
507,0.991412,0.927988,0.997233,0.629111
508,0.991412,0.927214,0.997250,0.643023
509,0.992905,0.920702,0.997225,0.623770
510,0.998506,0.932643,0.903340,0.982827
511,0.998880,0.917776,0.997205,0.567820
512,1.000000,0.914346,0.997201,0.555121


==> data/rank_utils_gin/ogbg-mollipo_ogb.csv <==
i,target,point,point2,pair
0,0.000000,0.421938,0.143088,0.396917
1,0.003333,0.490364,0.459613,0.426735
2,0.008333,0.350851,0.323847,0.276980
3,0.013333,0.389125,0.000000,0.201805
4,0.013333,0.423508,0.273761,0.339441
5,0.015000,0.387035,0.466977,0.456068
6,0.016667,0.465516,0.156141,0.290437
7,0.023333,0.275552,0.189595,0.197955
8,0.026667,0.509636,0.294317,0.457130
9,0.028333,0.441667,0.311796,0.484503
10,0.031667,0.317041,0.180786,0.005233
11,0.035000,0.524376,0.369768,0.503631
12,0.036667,0.354374,0.489208,0.457793
13,0.038333,0.400104,0.518143,0.427640
14,0.041667,0.399587,0.285724,0.269451
15,0.050000,0.418471,0.313961,0.355463
16,0.050000,0.477207,0.409957,0.319257
17,0.053333,0.334555,0.132137,0.050841
18,0.055000,0.327590,0.192616,0.150858
19,0.055000,0.368891,0.282887,0.267462
20,0.058333,0.453738,0.200501,0.234709
21,0.066667,0.342469,0.300899,0.195902
22,0.066667,0.337960,0.294644,0.392032
23,0.070000,0.361328,0.227591,0.284729
24,0.070000,0.355674,0.398864,0.405097
25,0.070000,0.338961,0.301079,0.235857
26,0.070000,0.342413,0.250952,0.205121
27,0.073333,0.316332,0.187500,0.161859
28,0.076667,0.347439,0.178539,0.383056
29,0.078333,0.358307,0.480522,0.362228
30,0.080000,0.346293,0.228143,0.323988
31,0.080000,0.370758,0.367486,0.281994
32,0.081667,0.433099,0.247587,0.419378
33,0.083333,0.422486,0.441989,0.199416
34,0.085000,0.426926,0.662653,0.454324
35,0.086667,0.551223,0.325862,0.479499
36,0.086667,0.346322,0.265151,0.289149
37,0.086667,0.442681,0.731849,0.480606
38,0.088333,0.441596,0.297097,0.254301
39,0.090000,0.462882,0.443963,0.365277
40,0.090000,0.534597,0.224513,0.574505
41,0.090000,0.347097,0.324306,0.191854
42,0.091667,0.478805,0.272514,0.370558
43,0.093333,0.347518,0.360995,0.384641
44,0.093333,0.335535,0.381657,0.263640
45,0.095000,0.446957,0.442724,0.407303
46,0.096667,0.328768,0.235643,0.162151
47,0.096667,0.338903,0.254824,0.269840
48,0.096667,0.441273,0.369009,0.359923
49,0.098333,0.679847,0.708822,0.619855
50,0.100000,0.390332,0.233969,0.260744
51,0.101667,0.449457,0.568080,0.514008
52,0.103333,0.433595,0.664345,0.470207
53,0.103333,0.675391,0.877862,0.795515
54,0.105000,0.344770,0.283744,0.253124
55,0.105000,0.340845,0.299878,0.181420
56,0.105000,0.358961,0.496745,0.531275
57,0.105000,0.364841,0.328271,0.336580
58,0.105000,0.422036,0.454193,0.501311
59,0.110000,0.337874,0.335257,0.357715
60,0.110000,0.473008,0.216220,0.297882
61,0.110000,0.614346,0.438994,0.491344
62,0.110000,0.399664,0.295523,0.333052
63,0.111667,0.337432,0.110975,0.178371
64,0.113333,0.545233,0.489996,0.554022
65,0.113333,0.366390,0.523083,0.377797
66,0.113333,0.350040,0.306498,0.200222
67,0.115000,0.336544,0.290666,0.231148
68,0.116667,0.372168,0.438945,0.382079
69,0.116667,0.634445,0.487325,0.517120
70,0.118333,0.445168,0.662086,0.493387
71,0.120000,0.349002,0.278341,0.319789
72,0.120000,0.340511,0.276198,0.249448
73,0.123333,0.419343,0.351567,0.493563
74,0.125000,0.336296,0.233022,0.233808
75,0.128333,0.398129,0.306046,0.322071
76,0.130000,0.425531,0.474241,0.453687
77,0.131667,0.477322,0.295523,0.278787
78,0.131667,0.349374,0.271080,0.384284
79,0.133333,0.378317,0.589911,0.511533
80,0.133333,0.349103,0.326427,0.287737
81,0.133333,0.316683,0.182791,0.106266
82,0.135000,0.338424,0.224119,0.271120
83,0.135000,0.698403,0.765803,0.582869
84,0.140000,0.506947,0.420361,0.490768
85,0.140000,0.355446,0.374403,0.310357
86,0.141667,0.465411,0.489343,0.420291
87,0.141667,0.342688,0.276699,0.274447
88,0.141667,0.401162,0.338350,0.328013
89,0.145000,0.416697,0.729163,0.520648
90,0.146667,0.433233,0.662913,0.463153
91,0.150000,0.311151,0.175519,0.145698
92,0.151667,0.338190,0.290545,0.266763
93,0.153333,0.539372,0.215139,0.213602
94,0.153333,0.416871,0.173040,0.301029
95,0.153333,0.336262,0.391216,0.327051
96,0.155000,0.520832,0.279644,0.358742
97,0.156667,0.421159,0.357383,0.390201
98,0.158333,0.468900,0.455703,0.486099
99,0.158333,0.366188,0.557066,0.402038
100,0.160000,0.511320,0.564729,0.474879
101,0.160000,0.438924,0.443481,0.372360
102,0.160000,0.481225,0.425171,0.463751
103,0.161667,0.369076,0.429653,0.341866
104,0.163333,0.350825,0.319324,0.279469
105,0.165000,0.428011,0.262671,0.344703
106,0.165000,0.533630,0.405271,0.570116
107,0.165000,0.368776,0.629190,0.428846
108,0.165000,0.538019,0.449241,0.486713
109,0.165000,0.424619,0.388517,0.374652
110,0.166667,0.435563,0.530892,0.429508
111,0.168333,0.653865,0.548835,0.478881
112,0.168333,0.364081,0.209889,0.369966
113,0.168333,0.547965,0.446254,0.567344
114,0.168333,0.523372,0.663287,0.392426
115,0.170000,0.405142,0.690522,0.514620
116,0.170000,0.533856,0.439155,0.546424
117,0.175000,0.357777,0.372232,0.344745
118,0.175000,0.529417,0.478706,0.412379
119,0.175000,0.342639,0.297939,0.202276
120,0.176667,0.347456,0.116829,0.249296
121,0.178333,0.345091,0.320763,0.289006
122,0.180000,0.392189,0.626191,0.476235
123,0.180000,0.506262,0.318754,0.246372
124,0.180000,0.366101,0.224870,0.306904
125,0.181667,0.349329,0.394875,0.414615
126,0.181667,0.426882,0.413784,0.498905
127,0.183333,0.523225,0.314440,0.460073
128,0.183333,0.501395,0.452932,0.537179
129,0.183333,0.365646,0.427411,0.438159
130,0.186667,0.384999,0.621258,0.451578
131,0.186667,0.544952,0.277895,0.460615
132,0.188333,0.421965,0.288605,0.390562
133,0.191667,0.475103,0.403556,0.318673
134,0.191667,0.341499,0.291738,0.178472
135,0.193333,0.389377,0.321688,0.377388
136,0.195000,0.352624,0.165562,0.260454
137,0.198333,0.399724,0.660910,0.515290
138,0.198333,0.592404,0.432804,0.683153
139,0.200000,0.366381,0.517656,0.370784
140,0.200000,0.356095,0.335938,0.310027
141,0.200000,0.349376,0.347966,0.389645
142,0.201667,0.361690,0.385386,0.389379
143,0.203333,0.603013,0.458319,0.428456
144,0.203333,0.435930,0.346394,0.444964
145,0.205000,0.377830,0.220455,0.355567
146,0.205000,0.408382,0.617079,0.547562
147,0.205000,0.357997,0.320796,0.330490
148,0.205000,0.442792,0.380645,0.489576
149,0.206667,0.365173,0.521351,0.374891
150,0.208333,0.397585,0.531115,0.415396
151,0.208333,0.343298,0.329746,0.313115
152,0.208333,0.542012,0.674790,0.478590
153,0.208333,0.600350,0.611894,0.673183
154,0.213333,0.459270,0.377616,0.279392
155,0.213333,0.396460,0.507144,0.432039
156,0.213333,0.415075,0.686615,0.524860
157,0.215000,0.628466,0.693932,0.623955
158,0.215000,0.581586,0.502390,0.697294
159,0.216667,0.325814,0.202478,0.000000
160,0.216667,0.527805,0.408839,0.411062
161,0.216667,0.332361,0.339520,0.318461
162,0.220000,0.369743,0.372124,0.231091
163,0.223333,0.358720,0.385028,0.361689
164,0.223333,0.360101,0.501095,0.368931
165,0.223333,0.555793,0.792804,0.516448
166,0.223333,0.370780,0.256613,0.398165
167,0.225000,0.524283,0.431598,0.441288
168,0.225000,0.413439,0.680104,0.525901
169,0.225000,0.451791,0.357027,0.426321
170,0.225000,0.353180,0.338050,0.155171
171,0.226667,0.645530,0.852063,0.460865
172,0.228333,0.498649,0.760772,0.590371
173,0.230000,0.480423,0.187861,0.553383
174,0.230000,0.492669,0.354671,0.424545
175,0.230000,0.427158,0.544526,0.449918
176,0.230000,0.352927,0.401880,0.425172
177,0.230000,0.682501,0.686812,0.587462
178,0.231667,0.428789,0.097901,0.305221
179,0.231667,0.450815,0.356615,0.390360
180,0.233333,0.375595,0.242847,0.338884
181,0.233333,0.328179,0.289601,0.266156
182,0.235000,0.429437,0.391598,0.329382
183,0.235000,0.594919,0.501458,0.565735
184,0.235000,0.479834,0.268345,0.393564
185,0.236667,0.486128,0.280927,0.315139
186,0.236667,0.386241,0.277920,0.388582
187,0.238333,0.518994,0.506042,0.595396
188,0.240000,0.517035,0.428862,0.487337
189,0.240000,0.363666,0.498566,0.387416
190,0.240000,0.458276,0.332210,0.426072
191,0.241667,0.686342,0.794154,0.561565
192,0.241667,0.403805,0.654917,0.527250
193,0.243333,0.391639,0.625030,0.496942
194,0.243333,0.688275,0.878423,0.532766
195,0.245000,0.443953,0.385704,0.336686
196,0.245000,0.438094,0.402174,0.340222
197,0.248333,0.450115,0.430500,0.421733
198,0.248333,0.450813,0.392244,0.367324
199,0.248333,0.493463,0.273105,0.340925
200,0.248333,0.443617,0.743354,0.637395
201,0.250000,0.361269,0.600467,0.537185
202,0.250000,0.488880,0.433411,0.353243
203,0.250000,0.458252,0.325721,0.441511
204,0.251667,0.438925,0.445797,0.376647
205,0.251667,0.346196,0.128293,0.247845
206,0.253333,0.335208,0.403161,0.264206
207,0.253333,0.370193,0.499938,0.423383
208,0.253333,0.672534,0.849254,0.546165
209,0.253333,0.453910,0.485600,0.471201
210,0.255000,0.358584,0.236674,0.421153
211,0.255000,0.527656,0.714914,0.572666
212,0.258333,0.500472,0.537257,0.609039
213,0.258333,0.515618,0.563656,0.440317
214,0.258333,0.491715,0.488587,0.522117
215,0.258333,0.361004,0.400305,0.341354
216,0.260000,0.554612,0.381797,0.584672
217,0.260000,0.378035,0.443675,0.435700
218,0.260000,0.539727,0.486980,0.434927
219,0.260000,0.379354,0.299740,0.396252
220,0.263333,0.460229,0.786288,0.547755
221,0.266667,0.633110,0.811192,0.535804
222,0.266667,0.429109,0.131963,0.427642
223,0.268333,0.571294,0.449688,0.517283
224,0.268333,0.456204,0.388834,0.419104
225,0.270000,0.476501,0.565704,0.448690
226,0.270000,0.554794,0.490541,0.455119
227,0.270000,0.515368,0.505663,0.604064
228,0.271667,0.353687,0.338635,0.394225
229,0.273333,0.345344,0.374122,0.289212
230,0.273333,0.390197,0.477209,0.463436
231,0.273333,0.380501,0.542016,0.448115
232,0.275000,0.450230,0.389621,0.387368
233,0.275000,0.584383,0.664243,0.537009
234,0.275000,0.349697,0.468443,0.329633
235,0.275000,0.363181,0.398382,0.365975
236,0.276667,0.628729,0.568415,0.594038
237,0.276667,0.542924,0.630593,0.499309
238,0.276667,0.415585,0.689810,0.527294
239,0.278333,0.603318,0.434906,0.546344
240,0.280000,0.361196,0.485440,0.348284
241,0.280000,0.350580,0.377882,0.357318
242,0.281667,0.648624,0.465830,0.529694
243,0.283333,0.531311,0.615544,0.507914
244,0.283333,0.552437,0.332761,0.409502
245,0.283333,0.584775,0.455286,0.637937
246,0.283333,0.464903,0.345700,0.379010
247,0.283333,0.677307,0.817684,0.645698
248,0.283333,0.419276,0.492941,0.509358
249,0.283333,0.415864,0.372664,0.451559
250,0.283333,0.708951,0.828192,0.672069
251,0.285000,0.356897,0.271631,0.325119
252,0.286667,0.394707,0.340789,0.372383
253,0.286667,0.526635,0.503753,0.611502
254,0.286667,0.380064,0.519863,0.405245
255,0.286667,0.378451,0.521820,0.418681
256,0.286667,0.440465,0.443252,0.357887
257,0.286667,0.584687,0.574167,0.446231
258,0.286667,0.341573,0.278849,0.176525
259,0.288333,0.465194,0.384846,0.440083
260,0.288333,0.414542,0.373451,0.464124
261,0.288333,0.482784,0.322118,0.295278
262,0.290000,0.506322,0.254683,0.392510
263,0.290000,0.681542,0.809055,0.664743
264,0.290000,0.395795,0.364245,0.360254
265,0.291667,0.492790,0.329383,0.425056
266,0.291667,0.478638,0.400620,0.447919
267,0.291667,0.720522,0.932769,0.839691
268,0.291667,0.550839,0.349842,0.493941
269,0.293333,0.513220,0.619052,0.555784
270,0.295000,0.403597,0.745960,0.520236
271,0.295000,0.434303,0.469544,0.217634
272,0.296667,0.584990,0.530261,0.595191
273,0.298333,0.364829,0.435500,0.361007
274,0.298333,0.677523,0.757541,0.538227
275,0.298333,0.445795,0.504492,0.467694
276,0.298333,0.557203,0.636191,0.533008
277,0.300000,0.698329,0.768576,0.578456
278,0.300000,0.490957,0.288313,0.393731
279,0.300000,0.450672,0.729283,0.588918
280,0.300000,0.514534,0.535120,0.517963
281,0.300000,0.373020,0.296537,0.225202
282,0.300000,0.354174,0.360668,0.427842
283,0.300000,0.403735,0.312808,0.407712
284,0.301667,0.355361,0.298573,0.318967
285,0.301667,0.581288,0.561020,0.500667
286,0.301667,0.439223,0.526355,0.562723
287,0.301667,0.677136,0.640971,0.623047
288,0.301667,0.610228,0.586964,0.374290
289,0.303333,0.446497,0.339939,0.456297
290,0.305000,0.453097,0.748110,0.612870
291,0.305000,0.509034,0.353653,0.278281
292,0.305000,0.527757,0.498234,0.405109
293,0.305000,0.353441,0.332038,0.349785
294,0.306667,0.451636,0.438820,0.396256
295,0.306667,0.418827,0.679029,0.542952
296,0.308333,0.384213,0.628336,0.489217
297,0.310000,0.389349,0.194915,0.516051
298,0.310000,0.403197,0.247196,0.376355
299,0.310000,0.460367,0.395372,0.397411
300,0.310000,0.363947,0.175155,0.134655
301,0.311667,0.430247,0.366662,0.409057
302,0.311667,0.449035,0.447666,0.454615
303,0.311667,0.590995,0.507388,0.553713
304,0.313333,0.482757,0.379945,0.412293
305,0.315000,0.433689,0.378258,0.367988
306,0.315000,0.386081,0.389233,0.403497
307,0.316667,0.500904,0.299508,0.456202
308,0.316667,0.541199,0.572236,0.496956
309,0.316667,0.376413,0.510303,0.477326
310,0.316667,0.478999,0.427839,0.365778
311,0.316667,0.356514,0.260227,0.309326
312,0.316667,0.624204,0.480266,0.469136
313,0.316667,0.714725,0.942045,0.611295
314,0.316667,0.608106,0.442465,0.418028
315,0.316667,0.367174,0.381489,0.457974
316,0.316667,0.535298,0.491406,0.493383
317,0.316667,0.464744,0.407149,0.418898
318,0.318333,0.476332,0.562258,0.468583
319,0.320000,0.399162,0.302279,0.324387
320,0.320000,0.462425,0.489475,0.469334
321,0.320000,0.535085,0.597559,0.671964
322,0.323333,0.519540,0.451126,0.528105
323,0.323333,0.358879,0.154456,0.257963
324,0.323333,0.476633,0.253632,0.413285
325,0.323333,0.363418,0.306617,0.343231
326,0.325000,0.497219,0.454891,0.501865
327,0.325000,0.543101,0.442564,0.546839
328,0.326667,0.501597,0.464908,0.468321
329,0.326667,0.556251,0.622654,0.497411
330,0.330000,0.654071,0.523713,0.447723
331,0.330000,0.688589,0.800942,0.622556
332,0.330000,0.355075,0.291274,0.287951
333,0.330000,0.594569,0.595236,0.551050
334,0.330000,0.663531,0.676633,0.625979
335,0.331667,0.431335,0.656605,0.576100
336,0.331667,0.351103,0.288547,0.311718
337,0.331667,0.445405,0.518849,0.535144
338,0.333333,0.497678,0.361913,0.518961
339,0.333333,0.462744,0.642120,0.649536
340,0.333333,0.524740,0.421309,0.456648
341,0.333333,0.518491,0.344895,0.639405
342,0.333333,0.388930,0.524733,0.454772
343,0.333333,0.485100,0.323350,0.384357
344,0.335000,0.440332,0.676570,0.541260
345,0.335000,0.424894,0.325179,0.401492
346,0.335000,0.381313,0.196616,0.497491
347,0.335000,0.614042,0.794729,0.578344
348,0.335000,0.604825,0.549119,0.569150
349,0.335000,0.611730,0.555238,0.561278
350,0.336667,0.464933,0.426923,0.403587
351,0.336667,0.555578,0.432638,0.508875
352,0.336667,0.619839,0.501267,0.529734
353,0.336667,0.425444,0.449329,0.497188
354,0.336667,0.401268,0.620117,0.560407
355,0.338333,0.588150,0.591829,0.416319
356,0.338333,0.441475,0.531056,0.541364
357,0.340000,0.454605,0.562332,0.264432
358,0.340000,0.458135,0.518947,0.446690
359,0.340000,0.681222,0.897340,0.606759
360,0.340000,0.409833,0.536080,0.527589
361,0.340000,0.585240,0.412722,0.375672
362,0.340000,0.399076,0.313086,0.430204
363,0.341667,0.536709,0.381696,0.503462
364,0.343333,0.567456,0.475788,0.554484
365,0.343333,0.376954,0.194905,0.505096
366,0.345000,0.435609,0.672048,0.564855
367,0.345000,0.461916,0.558717,0.303331
368,0.345000,0.615813,0.663079,0.611952
369,0.346667,0.390613,0.510290,0.442154
370,0.346667,0.506858,0.449745,0.485020
371,0.346667,0.410683,0.492558,0.456547
372,0.346667,0.401275,0.313115,0.409258
373,0.348333,0.341609,0.334097,0.449907
374,0.348333,0.440490,0.638967,0.507167
375,0.350000,0.619849,0.672220,0.442695
376,0.350000,0.651969,0.862613,0.599391
377,0.350000,0.448605,0.415077,0.488226
378,0.350000,0.543869,0.344589,0.321555
379,0.350000,0.390589,0.522620,0.442724
380,0.350000,0.345229,0.178100,0.285543
381,0.350000,0.677344,0.783363,0.624070
382,0.350000,0.601302,0.343223,0.324898
383,0.350000,0.598046,0.417371,0.488511
384,0.350000,0.581471,0.773746,0.585687
385,0.350000,0.558620,0.749469,0.613076
386,0.350000,0.612532,0.668694,0.594762
387,0.351667,0.492495,0.361549,0.386024
388,0.351667,0.592288,0.533786,0.575110
389,0.351667,0.646696,0.805471,0.581460
390,0.351667,0.450575,0.349732,0.413626
391,0.353333,0.533927,0.362530,0.342693
392,0.353333,0.537151,0.437576,0.353363
393,0.353333,0.361185,0.402646,0.357487
394,0.353333,0.573112,0.533595,0.565487
395,0.355000,0.464234,0.254312,0.502350
396,0.355000,0.484590,0.410059,0.505432
397,0.355000,0.633933,0.509417,0.565329
398,0.355000,0.465213,0.385079,0.456047
399,0.356667,0.700684,0.851818,0.751967
400,0.356667,0.523770,0.367447,0.540399
401,0.356667,0.436108,0.595042,0.550277
402,0.356667,0.417795,0.266008,0.353751
403,0.358333,0.597658,0.654814,0.555937
404,0.360000,0.559080,0.614286,0.519440
405,0.360000,0.361297,0.477252,0.464613
406,0.360000,0.467875,0.374565,0.503932
407,0.360000,0.516503,0.651876,0.603969
408,0.360000,0.698868,0.792212,0.585157
409,0.361667,0.409544,0.163051,0.468555
410,0.361667,0.544377,0.416274,0.528025
411,0.361667,0.392613,0.636654,0.491793
412,0.361667,0.371408,0.427173,0.388549
413,0.363333,0.617320,0.686984,0.510054
414,0.363333,0.525310,0.540568,0.409366
415,0.363333,0.650989,0.533062,0.643291
416,0.363333,0.690591,0.788929,0.626453
417,0.363333,0.383775,0.630019,0.486074
418,0.363333,0.564206,0.633348,0.528621
419,0.363333,0.436119,0.255248,0.368439
420,0.365000,0.594960,0.535219,0.618740
421,0.365000,0.354378,0.288128,0.313525
422,0.365000,0.585078,0.608443,0.619103
423,0.365000,0.608867,0.691708,0.591089
424,0.366667,0.683327,0.621769,0.601144
425,0.366667,0.617975,0.544459,0.779494
426,0.366667,0.553580,0.434505,0.583137
427,0.366667,0.435295,0.597220,0.542987
428,0.366667,0.362666,0.489139,0.388608
429,0.366667,0.595535,0.499562,0.468365
430,0.366667,0.680163,0.816611,0.560410
431,0.366667,0.673969,0.643570,0.638502
432,0.366667,0.515112,0.377578,0.565117
433,0.366667,0.490783,0.474934,0.388594
434,0.368333,0.443807,0.528541,0.531583
435,0.368333,0.699466,0.884153,0.428167
436,0.370000,0.426501,0.352136,0.513376
437,0.370000,0.461208,0.474731,0.336444
438,0.371667,0.675710,0.773738,0.718397
439,0.373333,0.531232,0.540035,0.391954
440,0.373333,0.538935,0.402986,0.601252
441,0.373333,0.550842,0.715253,0.570873
442,0.373333,0.512095,0.343764,0.485475
443,0.373333,0.603293,0.505006,0.717073
444,0.373333,0.351496,0.138334,0.412981
445,0.375000,0.442787,0.326068,0.519405
446,0.375000,0.525554,0.521852,0.660057
447,0.375000,0.681977,0.591048,0.480677
448,0.375000,0.690730,0.842904,0.660797
449,0.375000,0.397096,0.231685,0.394726
450,0.376667,0.441280,0.378395,0.551340
451,0.376667,0.503946,0.492241,0.580194
452,0.376667,0.705296,0.860968,0.671548
453,0.376667,0.648411,0.580015,0.578493
454,0.376667,0.477609,0.304711,0.537149
455,0.378333,0.468699,0.458776,0.518282
456,0.378333,0.680572,0.897759,0.610005
457,0.378333,0.646961,0.526809,0.588761
458,0.378333,0.473888,0.485704,0.422661
459,0.378333,0.512384,0.489779,0.505156
460,0.378333,0.481300,0.506475,0.545175
461,0.380000,0.380928,0.469396,0.469167
462,0.380000,0.469558,0.478847,0.463276
463,0.380000,0.388800,0.208104,0.503435
464,0.380000,0.450461,0.355399,0.426104
465,0.380000,0.553251,0.518916,0.486655
466,0.380000,0.365033,0.535162,0.407304
467,0.380000,0.542618,0.463838,0.449654
468,0.380000,0.482873,0.546385,0.519521
469,0.381667,0.553748,0.601896,0.527064
470,0.381667,0.619768,0.414025,0.487567
471,0.381667,0.399223,0.314058,0.429428
472,0.381667,0.466787,0.386595,0.434485
473,0.381667,0.493618,0.346390,0.453625
474,0.383333,0.452849,0.541676,0.514525
475,0.383333,0.428181,0.611560,0.455689
476,0.383333,0.617366,0.571429,0.495605
477,0.383333,0.662032,0.866650,0.644052
478,0.383333,0.623331,0.553194,0.577220
479,0.383333,0.604728,0.724894,0.583355
480,0.383333,0.635853,0.795431,0.626299
481,0.383333,0.609076,0.843290,0.557630
482,0.383333,0.695459,0.834804,0.755057
483,0.383333,0.578363,0.658687,0.523409
484,0.383333,0.486602,0.394015,0.447800
485,0.383333,0.541105,0.654517,0.530966
486,0.383333,0.701655,0.799191,0.626111
487,0.385000,0.416905,0.137958,0.511901
488,0.385000,0.441150,0.341451,0.443252
489,0.386667,0.541020,0.656396,0.534181
490,0.386667,0.626656,0.622047,0.626578
491,0.386667,0.552525,0.480348,0.568047
492,0.388333,0.471940,0.356711,0.458766
493,0.388333,0.458545,0.303675,0.494198
494,0.388333,0.648625,0.636843,0.461236
495,0.388333,0.443579,0.369254,0.463341
496,0.388333,0.443491,0.495663,0.496228
497,0.390000,0.457198,0.364735,0.550976
498,0.390000,0.383494,0.532753,0.515589
499,0.391667,0.435707,0.258572,0.343853
500,0.391667,0.432920,0.284104,0.499807
501,0.391667,0.448455,0.467680,0.528770
502,0.391667,0.447730,0.731897,0.494504
503,0.391667,0.573363,0.366040,0.439653
504,0.393333,0.580835,0.662845,0.553800
505,0.393333,0.694947,0.761447,0.600606
506,0.393333,0.487260,0.564653,0.495540
507,0.395000,0.407210,0.212524,0.375605
508,0.395000,0.379937,0.269684,0.309770
509,0.395000,0.668515,0.597454,0.534075
510,0.395000,0.472595,0.415671,0.429740
511,0.395000,0.430407,0.498056,0.545273
512,0.395000,0.543835,0.474273,0.448589
513,0.395000,0.528589,0.721654,0.540154
514,0.395000,0.440392,0.365716,0.416434
515,0.395000,0.583796,0.591655,0.638030
516,0.396667,0.613408,0.550955,0.569944
517,0.398333,0.500370,0.410967,0.529730
518,0.398333,0.507381,0.658367,0.435601
519,0.398333,0.623025,0.569602,0.515899
520,0.400000,0.539194,0.411284,0.545105
521,0.400000,0.482147,0.203682,0.379808
522,0.400000,0.475122,0.424973,0.460401
523,0.400000,0.657895,0.526989,0.530378
524,0.400000,0.596058,0.576247,0.528492
525,0.400000,0.442186,0.614656,0.523505
526,0.400000,0.528707,0.459064,0.441626
527,0.400000,0.577147,0.461943,0.432603
528,0.400000,0.547885,0.768374,0.571428
529,0.400000,0.461563,0.476596,0.440473
530,0.400000,0.660591,0.849568,0.613533
531,0.400000,0.479253,0.515220,0.512608
532,0.400000,0.527332,0.492504,0.469891
533,0.400000,0.534301,0.618064,0.549242
534,0.400000,0.382174,0.518048,0.444686
535,0.400000,0.617953,0.533237,0.622304
536,0.400000,0.460921,0.557032,0.464103
537,0.401667,0.615878,0.472699,0.575797
538,0.401667,0.441672,0.580970,0.647878
539,0.401667,0.674535,0.670347,0.603559
540,0.401667,0.648305,0.572763,0.597532
541,0.401667,0.494065,0.175843,0.503805
542,0.401667,0.581819,0.667662,0.557077
543,0.401667,0.398102,0.524125,0.481252
544,0.401667,0.541258,0.655812,0.532084
545,0.403333,0.603017,0.540860,0.666075
546,0.403333,0.369113,0.629979,0.390596
547,0.403333,0.536114,0.212647,0.415358
548,0.403333,0.365567,0.142538,0.384409
549,0.403333,0.621697,0.814371,0.550949
550,0.403333,0.486145,0.422090,0.533549
551,0.405000,0.396314,0.526157,0.494777
552,0.405000,0.567462,0.582168,0.547494
553,0.405000,0.360910,0.289776,0.380411
554,0.405000,0.604790,0.505964,0.595882
555,0.405000,0.534286,0.599246,0.487529
556,0.406667,0.374355,0.351917,0.488587
557,0.406667,0.621490,0.671023,0.466536
558,0.408333,0.690285,0.838744,0.679356
559,0.408333,0.372109,0.539036,0.498120
560,0.408333,0.687230,0.649425,0.617924
561,0.408333,0.476285,0.403354,0.486233
562,0.410000,0.537985,0.728582,0.609680
563,0.410000,0.564309,0.754155,0.639627
564,0.411667,0.408528,0.219347,0.369646
565,0.411667,0.477227,0.413096,0.543029
566,0.411667,0.419627,0.324002,0.384910
567,0.411667,0.377578,0.354790,0.458892
568,0.413333,0.496409,0.633615,0.553583
569,0.413333,0.720171,0.829348,0.920174
570,0.415000,0.510695,0.573265,0.540936
571,0.415000,0.504024,0.660802,0.532607
572,0.415000,0.465736,0.332936,0.394182
573,0.415000,0.517627,0.539245,0.414058
574,0.415000,0.493022,0.415095,0.464615
575,0.415000,0.348549,0.250317,0.340414
576,0.415000,0.645176,0.616781,0.633854
577,0.415000,0.518986,0.637588,0.549438
578,0.415000,0.527780,0.343113,0.489406
579,0.416667,0.638104,0.524383,0.642875
580,0.416667,0.548574,0.719340,0.533337
581,0.416667,0.384500,0.592411,0.495839
582,0.416667,0.603630,0.506341,0.541051
583,0.416667,0.546442,0.506836,0.431872
584,0.416667,0.630263,0.515321,0.655564
585,0.416667,0.613699,0.559804,0.517261
586,0.416667,0.685100,0.743321,0.764621
587,0.416667,0.658423,0.708159,0.626466
588,0.416667,0.680858,0.879141,0.654964
589,0.416667,0.643869,0.841316,0.643501
590,0.416667,0.544727,0.536126,0.559676
591,0.416667,0.411019,0.351914,0.361577
592,0.416667,0.573315,0.864475,0.591668
593,0.416667,0.528835,0.226607,0.420370
594,0.416667,0.521521,0.341882,0.450209
595,0.416667,0.470294,0.635984,0.534779
596,0.416667,0.635386,0.504825,0.528844
597,0.416667,0.686708,0.828052,0.684149
598,0.416667,0.636906,0.706591,0.546772
599,0.416667,0.619595,0.498740,0.554036
600,0.416667,0.647097,0.645217,0.612105
601,0.418333,0.357344,0.307367,0.327543
602,0.418333,0.442997,0.469607,0.534577
603,0.418333,0.636679,0.740279,0.586717
604,0.418333,0.472146,0.688093,0.508571
605,0.418333,0.589216,0.581263,0.638405
606,0.420000,0.602967,0.525174,0.645619
607,0.420000,0.372447,0.316806,0.396119
608,0.420000,0.421483,0.506160,0.526165
609,0.420000,0.641443,0.634201,0.632277
610,0.420000,0.558808,0.634596,0.543000
611,0.420000,0.475594,0.526989,0.542851
612,0.421667,0.616814,0.788736,0.570210
613,0.421667,0.587913,0.533341,0.519739
614,0.421667,0.481421,0.500219,0.575314
615,0.421667,0.571443,0.639188,0.499328
616,0.421667,0.528354,0.718731,0.750857
617,0.423333,0.517554,0.418784,0.451548
618,0.423333,0.553143,0.598296,0.490596
619,0.425000,0.417451,0.512703,0.406077
620,0.425000,0.643650,0.671591,0.545320
621,0.425000,0.543173,0.558071,0.559879
622,0.425000,0.526583,0.425358,0.441291
623,0.425000,0.558539,0.587584,0.597099
624,0.425000,0.583956,0.537214,0.580570
625,0.425000,0.483440,0.411191,0.492101
626,0.426667,0.478651,0.378026,0.369610
627,0.426667,0.562290,0.681071,0.579730
628,0.426667,0.617556,0.470744,0.540454
629,0.426667,0.496337,0.633717,0.553595
630,0.426667,0.492845,0.358894,0.496661
631,0.428333,0.583020,0.416924,0.552001
632,0.428333,0.426982,0.332089,0.444915
633,0.428333,0.566403,0.559346,0.417147
634,0.428333,0.432498,0.387539,0.527141
635,0.428333,0.617020,0.539659,0.499830
636,0.430000,0.459408,0.591929,0.540879
637,0.430000,0.576401,0.502078,0.491562
638,0.430000,0.604876,0.517030,0.637724
639,0.431667,0.628303,0.524276,0.599260
640,0.431667,0.606343,0.669671,0.529952
641,0.431667,0.404892,0.592447,0.590598
642,0.431667,0.523066,0.511205,0.428738
643,0.431667,0.484101,0.235724,0.417152
644,0.431667,0.400635,0.591098,0.471168
645,0.433333,0.680896,0.895244,0.620471
646,0.433333,0.568220,0.656583,0.556298
647,0.433333,0.700454,0.857655,0.702268
648,0.433333,0.676733,0.610045,0.571290
649,0.433333,0.367269,0.554077,0.386783
650,0.433333,0.540250,0.664909,0.635496
651,0.433333,0.711691,0.859023,0.594794
652,0.433333,0.597435,0.335328,0.414549
653,0.433333,0.608658,0.736247,0.472751
654,0.433333,0.444841,0.346938,0.457614
655,0.433333,0.561990,0.435363,0.584947
656,0.433333,0.448438,0.577049,0.587802
657,0.433333,0.550433,0.409674,0.452507
658,0.433333,0.572707,0.798713,0.666036
659,0.433333,0.607331,0.559692,0.627385
660,0.435000,0.548271,0.688806,0.551644
661,0.435000,0.551415,0.694213,0.543921
662,0.435000,0.640590,0.552076,0.659183
663,0.435000,0.547955,0.782584,0.546107
664,0.436667,0.580464,0.493203,0.580083
665,0.436667,0.408472,0.432084,0.485484
666,0.436667,0.406794,0.592425,0.573774
667,0.436667,0.637928,0.456823,0.533500
668,0.438333,0.613011,0.542374,0.606839
669,0.438333,0.543459,0.540187,0.595321
670,0.438333,0.590369,0.742165,0.588541
671,0.438333,0.659046,0.697735,0.607037
672,0.438333,0.494577,0.420740,0.483255
673,0.438333,0.589575,0.698712,0.581457
674,0.438333,0.465501,0.571265,0.606334
675,0.440000,0.382524,0.629666,0.479479
676,0.440000,0.512570,0.337728,0.581085
677,0.440000,0.668925,0.678952,0.530952
678,0.441667,0.394774,0.591400,0.392631
679,0.441667,0.447758,0.615338,0.566936
680,0.441667,0.581446,0.749040,0.601053
681,0.441667,0.472383,0.297423,0.498392
682,0.441667,0.554405,0.767067,0.573176
683,0.443333,0.467867,0.660004,0.552614
684,0.443333,0.410926,0.253243,0.361302
685,0.443333,0.467222,0.557017,0.570808
686,0.443333,0.575387,0.666131,0.557261
687,0.443333,0.682735,0.733788,0.908891
688,0.445000,0.569328,0.653704,0.560299
689,0.445000,0.381188,0.516418,0.422945
690,0.445000,0.663737,0.730767,0.673507
691,0.446667,0.379944,0.546908,0.468040
692,0.446667,0.634634,0.847910,0.634643
693,0.446667,0.455366,0.332654,0.387073
694,0.446667,0.455338,0.723593,0.696618
695,0.446667,0.711290,0.853270,0.695267
696,0.446667,0.584321,0.503081,0.418371
697,0.446667,0.528406,0.755210,0.702616
698,0.448333,0.380436,0.484117,0.460461
699,0.448333,0.608547,0.545225,0.657187
700,0.450000,0.355407,0.440581,0.438601
701,0.450000,0.442042,0.359481,0.480565
702,0.450000,0.480367,0.339982,0.488101
703,0.450000,0.383015,0.533454,0.510001
704,0.450000,0.434485,0.622070,0.481625
705,0.450000,0.551430,0.589956,0.556075
706,0.450000,0.497758,0.463636,0.606287
707,0.450000,0.683693,0.899203,0.669838
708,0.450000,0.585759,0.595133,0.462302
709,0.450000,0.417550,0.516513,0.416978
710,0.450000,0.602758,0.676785,0.670159
711,0.450000,0.684030,0.847666,0.551768
712,0.450000,0.411877,0.338237,0.413618
713,0.450000,0.622941,0.600172,0.611519
714,0.450000,0.619550,0.559475,0.583737
715,0.450000,0.505933,0.620833,0.558858
716,0.450000,0.431058,0.190130,0.473089
717,0.450000,0.687382,0.798774,0.624735
718,0.450000,0.522859,0.563395,0.454521
719,0.450000,0.477915,0.748946,0.592413
720,0.450000,0.686689,0.808708,0.626290
721,0.451667,0.365123,0.531070,0.411175
722,0.451667,0.512343,0.280309,0.632889
723,0.451667,0.454434,0.559276,0.435639
724,0.451667,0.561318,0.687126,0.628599
725,0.451667,0.551048,0.612448,0.542881
726,0.453333,0.703215,0.738182,0.646997
727,0.453333,0.590033,0.823820,0.578312
728,0.453333,0.676720,0.849353,0.680633
729,0.453333,0.629193,0.830320,0.539705
730,0.455000,0.696853,0.806978,0.591970
731,0.455000,0.525547,0.393408,0.571161
732,0.455000,0.664155,0.595013,0.564919
733,0.455000,0.439673,0.693723,0.509301
734,0.455000,0.728891,0.955147,0.997796
735,0.456667,0.438936,0.590685,0.452934
736,0.456667,0.540559,0.538490,0.485649
737,0.456667,0.612732,0.663591,0.534749
738,0.456667,0.642743,0.600601,0.604559
739,0.456667,0.689065,0.788237,0.678684
740,0.458333,0.708672,0.888531,0.808077
741,0.458333,0.659288,0.579489,0.600929
742,0.458333,0.693954,0.655727,0.552784
743,0.458333,0.583033,0.534394,0.568962
744,0.458333,0.458627,0.423483,0.440097
745,0.458333,0.493221,0.368506,0.556260
746,0.460000,0.613551,0.802445,0.655288
747,0.460000,0.420319,0.489986,0.557452
748,0.460000,0.713519,0.710794,0.726098
749,0.460000,0.431370,0.510198,0.460305
750,0.460000,0.513288,0.435756,0.366689
751,0.460000,0.689394,0.644551,0.652860
752,0.460000,0.609778,0.557611,0.561842
753,0.460000,0.390952,0.440901,0.571135
754,0.460000,0.447803,0.581101,0.584421
755,0.461667,0.393211,0.219795,0.448227
756,0.461667,0.486818,0.629688,0.540039
757,0.461667,0.570114,0.689068,0.544909
758,0.461667,0.364245,0.295780,0.380304
759,0.461667,0.513333,0.461096,0.420150
760,0.461667,0.678282,0.711451,0.890792
761,0.463333,0.552766,0.619575,0.450359
762,0.463333,0.656463,0.667143,0.522725
763,0.463333,0.556290,0.656368,0.692550
764,0.463333,0.505595,0.301278,0.552827
765,0.465000,0.459271,0.570395,0.550889
766,0.465000,0.604735,0.783752,0.615470
767,0.465000,0.622487,0.579500,0.609722
768,0.465000,0.721923,0.931586,0.741057
769,0.466667,0.659485,0.699860,0.664714
770,0.466667,0.692951,0.880457,0.717434
771,0.466667,0.419080,0.341154,0.408200
772,0.466667,0.562396,0.679187,0.576084
773,0.466667,0.569672,0.627916,0.587094
774,0.466667,0.594776,0.557572,0.514219
775,0.466667,0.498656,0.673136,0.621301
776,0.466667,0.709101,0.729224,0.728252
777,0.466667,0.652606,0.788147,0.550367
778,0.466667,0.699772,0.861635,0.646637
779,0.466667,0.686535,0.773927,0.722254
780,0.466667,0.667472,0.644460,0.677372
781,0.466667,0.669111,0.621438,0.609143
782,0.466667,0.491126,0.452669,0.501065
783,0.466667,0.686619,0.845508,0.569350
784,0.466667,0.337701,0.240257,0.184931
785,0.466667,0.605913,0.810973,0.564421
786,0.466667,0.415262,0.347794,0.468779
787,0.466667,0.612585,0.655628,0.574291
788,0.468333,0.328587,0.089631,0.322409
789,0.468333,0.585048,0.637181,0.588698
790,0.468333,0.543964,0.706498,0.668571
791,0.470000,0.564993,0.503391,0.603735
792,0.470000,0.486223,0.370600,0.481726
793,0.470000,0.667915,0.599087,0.618065
794,0.470000,0.546000,0.655698,0.481548
795,0.470000,0.507644,0.364682,0.466972
796,0.471667,0.400780,0.633961,0.498578
797,0.471667,0.636964,0.736321,0.659652
798,0.471667,0.506343,0.523943,0.502638
799,0.471667,0.438957,0.302370,0.328685
800,0.471667,0.604203,0.534773,0.622783
801,0.471667,0.466633,0.668047,0.575097
802,0.471667,0.475165,0.347415,0.575306
803,0.471667,0.665099,0.663709,0.625916
804,0.471667,0.706807,0.909604,0.585684
805,0.471667,0.645608,0.602291,0.606473
806,0.473333,0.650209,0.836300,0.562601
807,0.473333,0.671018,0.762805,0.599792
808,0.473333,0.473485,0.419381,0.388278
809,0.473333,0.409508,0.358079,0.382215
810,0.473333,0.609087,0.722035,0.569799
811,0.475000,0.678428,0.606029,0.649966
812,0.475000,0.570138,0.607455,0.536735
813,0.475000,0.693209,0.857307,0.755117
814,0.475000,0.480252,0.576568,0.442658
815,0.475000,0.463574,0.223151,0.640294
816,0.476667,0.360468,0.485925,0.532381
817,0.476667,0.693036,0.884745,0.580638
818,0.476667,0.559201,0.676100,0.686091
819,0.478333,0.659031,0.834212,0.500100
820,0.478333,0.695097,0.822099,0.706553
821,0.478333,0.517626,0.311948,0.468925
822,0.478333,0.410209,0.524653,0.490277
823,0.478333,0.617796,0.722037,0.559179
824,0.478333,0.548622,0.379536,0.591253
825,0.478333,0.637113,0.657582,0.567889
826,0.480000,0.434955,0.641471,0.478239
827,0.480000,0.616991,0.616200,0.640287
828,0.480000,0.370891,0.455312,0.422832
829,0.480000,0.583920,0.568710,0.572483
830,0.480000,0.684945,0.864908,0.578490
831,0.480000,0.624131,0.640522,0.533205
832,0.480000,0.387892,0.555521,0.439824
833,0.480000,0.681313,0.555835,0.504140
834,0.480000,0.645535,0.604678,0.668224
835,0.481667,0.592199,0.621976,0.594325
836,0.481667,0.517002,0.520022,0.587165
837,0.481667,0.502966,0.414344,0.562227
838,0.481667,0.680224,0.826667,0.575118
839,0.481667,0.543880,0.581615,0.450874
840,0.483333,0.661549,0.744102,0.694927
841,0.483333,0.605250,0.842458,0.563862
842,0.483333,0.666212,0.707955,0.620073
843,0.483333,0.644655,0.781150,0.679589
844,0.483333,0.611018,0.649002,0.629152
845,0.483333,0.670694,0.589054,0.552287
846,0.483333,0.615548,0.826619,0.564519
847,0.483333,0.538860,0.518996,0.530507
848,0.483333,0.688371,0.695854,0.564436
849,0.483333,0.662956,0.422534,0.556403
850,0.483333,0.578158,0.905764,0.599992
851,0.483333,0.507275,0.663876,0.535108
852,0.483333,0.560071,0.824548,0.575627
853,0.483333,0.656104,0.639215,0.731922
854,0.483333,0.591380,0.492520,0.501851
855,0.483333,0.663363,0.569032,0.556400
856,0.483333,0.582615,0.561128,0.599052
857,0.483333,0.662163,0.718313,0.633722
858,0.485000,0.686078,0.635889,0.500738
859,0.485000,0.602379,0.719519,0.639718
860,0.485000,0.520702,0.709349,0.640780
861,0.485000,0.608579,0.677871,0.531225
862,0.485000,0.490195,0.463307,0.559214
863,0.485000,0.571244,0.714835,0.601830
864,0.486667,0.366595,0.203677,0.548093
865,0.486667,0.592302,0.435586,0.677392
866,0.486667,0.674637,0.804989,0.551925
867,0.486667,0.660599,0.460621,0.669278
868,0.486667,0.522770,0.621237,0.522097
869,0.488333,0.655577,0.613490,0.621706
870,0.490000,0.575029,0.576771,0.583993
871,0.490000,0.677523,0.785147,0.624012
872,0.490000,0.515874,0.587389,0.506783
873,0.490000,0.469194,0.554430,0.516508
874,0.490000,0.543065,0.522672,0.580051
875,0.490000,0.501222,0.483522,0.581784
876,0.491667,0.471391,0.450319,0.527094
877,0.493333,0.624708,0.534139,0.573135
878,0.493333,0.587361,0.631947,0.612636
879,0.493333,0.474556,0.468368,0.537154
880,0.493333,0.465780,0.552487,0.506866
881,0.495000,0.619216,0.801431,0.529836
882,0.495000,0.471661,0.454214,0.530109
883,0.495000,0.544845,0.449702,0.501064
884,0.495000,0.438497,0.392698,0.507280
885,0.495000,0.706012,0.917831,0.604057
886,0.496667,0.609680,0.713094,0.725764
887,0.496667,0.385002,0.262674,0.401875
888,0.496667,0.660123,0.701932,0.605833
889,0.496667,0.706548,0.907898,0.734293
890,0.496667,0.554676,0.356165,0.452678
891,0.496667,0.669078,0.784443,0.598569
892,0.498333,0.579887,0.687044,0.659975
893,0.498333,0.562616,0.449151,0.521746
894,0.498333,0.632034,0.667618,0.514586
895,0.498333,0.414307,0.632491,0.435524
896,0.500000,0.512373,0.473265,0.566943
897,0.500000,0.435268,0.468997,0.392360
898,0.500000,0.477465,0.369475,0.482002
899,0.500000,0.596975,0.513492,0.512822
900,0.500000,0.606944,0.635429,0.566407
901,0.500000,0.700733,0.745613,0.745279
902,0.500000,0.396953,0.195112,0.434159
903,0.500000,0.644112,0.626282,0.612021
904,0.500000,0.622724,0.543675,0.584432
905,0.500000,0.524294,0.363192,0.501209
906,0.500000,0.644046,0.626113,0.610618
907,0.500000,0.382092,0.526922,0.506675
908,0.500000,0.423908,0.342838,0.476348
909,0.500000,0.678455,0.876657,0.595926
910,0.500000,0.612058,0.546988,0.523580
911,0.500000,0.511400,0.200319,0.551487
912,0.500000,0.715544,0.910069,0.805844
913,0.500000,0.466423,0.702538,0.516008
914,0.500000,0.693563,0.675719,0.644276
915,0.500000,0.675477,0.850782,0.603776
916,0.500000,0.535546,0.343072,0.533286
917,0.500000,0.444710,0.580631,0.589340
918,0.500000,0.640092,0.568549,0.626280
919,0.500000,0.609261,0.732458,0.643910
920,0.500000,0.492153,0.425308,0.531828
921,0.500000,0.611958,0.761085,0.650549
922,0.500000,0.425740,0.294832,0.513665
923,0.500000,0.646199,0.637238,0.660620
924,0.500000,0.701282,0.850079,0.645831
925,0.501667,0.533736,0.468121,0.532111
926,0.501667,0.479023,0.297579,0.666536
927,0.501667,0.547512,0.380147,0.495453
928,0.501667,0.549950,0.728190,0.612277
929,0.501667,0.713348,0.827389,0.654288
930,0.501667,0.587473,0.381216,0.498960
931,0.503333,0.461715,0.579264,0.529269
932,0.503333,0.501695,0.217266,0.297225
933,0.503333,0.570549,0.597385,0.553902
934,0.503333,0.509818,0.496291,0.559862
935,0.503333,0.561310,0.652658,0.521557
936,0.503333,0.629733,0.656828,0.545875
937,0.503333,0.702925,0.866671,0.779227
938,0.503333,0.596380,0.523398,0.608035
939,0.503333,0.545937,0.750568,0.552555
940,0.505000,0.715873,0.857246,0.694435
941,0.505000,0.638285,0.503813,0.580361
942,0.505000,0.722557,0.915139,0.704925
943,0.505000,0.584896,0.444432,0.432189
944,0.505000,0.662220,0.709766,0.596573
945,0.506667,0.522115,0.378456,0.537343
946,0.506667,0.466254,0.385885,0.595994
947,0.506667,0.732359,0.986240,0.868064
948,0.506667,0.389355,0.493475,0.473143
949,0.508333,0.541301,0.442367,0.588105
950,0.508333,0.433912,0.438724,0.512670
951,0.508333,0.692267,0.857544,0.571657
952,0.508333,0.484651,0.437644,0.575635
953,0.508333,0.625805,0.565680,0.669246
954,0.510000,0.692050,0.744900,0.754084
955,0.510000,0.561234,0.369920,0.466294
956,0.510000,0.518924,0.562294,0.630420
957,0.510000,0.694348,0.801061,0.595071
958,0.510000,0.618512,0.800716,0.529695
959,0.511667,0.681057,0.818242,0.682125
960,0.511667,0.498864,0.617173,0.610978
961,0.513333,0.716486,0.809483,0.934409
962,0.513333,0.595834,0.571129,0.546819
963,0.513333,0.626779,0.797886,0.579063
964,0.513333,0.515677,0.653472,0.654871
965,0.513333,0.677377,0.839562,0.680228
966,0.513333,0.628942,0.794712,0.666665
967,0.513333,0.655413,0.698701,0.739588
968,0.515000,0.697072,0.810790,0.627068
969,0.515000,0.480897,0.618530,0.586423
970,0.515000,0.567018,0.521435,0.456799
971,0.515000,0.621984,0.553618,0.578532
972,0.515000,0.667088,0.723572,0.647382
973,0.515000,0.667698,0.828693,0.592430
974,0.516667,0.628386,0.783785,0.611890
975,0.516667,0.649859,0.619950,0.495974
976,0.516667,0.626775,0.545096,0.606475
977,0.516667,0.619567,0.713388,0.712892
978,0.516667,0.568898,0.636558,0.683397
979,0.516667,0.642437,0.566643,0.586007
980,0.516667,0.661453,0.776538,0.665597
981,0.516667,0.682859,0.633229,0.575838
982,0.516667,0.599224,0.537717,0.626447
983,0.516667,0.482949,0.464131,0.558122
984,0.516667,0.608759,0.688861,0.593413
985,0.516667,0.692260,0.888152,0.631684
986,0.516667,0.713978,0.719797,0.740677
987,0.516667,0.446702,0.361365,0.429336
988,0.516667,0.489989,0.463869,0.636202
989,0.516667,0.694249,0.830419,0.690943
990,0.516667,0.467103,0.407938,0.495645
991,0.516667,0.379480,0.475718,0.505939
992,0.516667,0.694354,0.842417,0.683190
993,0.516667,0.703242,0.767262,0.675948
994,0.516667,0.650969,0.659283,0.601792
995,0.516667,0.540210,0.607867,0.567352
996,0.516667,0.670544,0.763580,0.588722
997,0.516667,0.710030,0.804846,0.810797
998,0.516667,0.577082,0.594737,0.521504
999,0.516667,0.433734,0.395345,0.477877
1000,0.516667,0.668100,0.774527,0.654478
1001,0.518333,0.491747,0.407842,0.396177
1002,0.518333,0.626025,0.727813,0.660729
1003,0.518333,0.646017,0.863845,0.605714
1004,0.518333,0.608536,0.662470,0.613683
1005,0.518333,0.453717,0.574301,0.559362
1006,0.518333,0.472151,0.453181,0.520162
1007,0.518333,0.712706,0.924571,0.560298
1008,0.518333,0.601842,0.540328,0.629310
1009,0.520000,0.597403,0.612466,0.470364
1010,0.520000,0.698969,0.824911,0.665444
1011,0.520000,0.594915,0.643659,0.638264
1012,0.520000,0.504248,0.530024,0.613114
1013,0.521667,0.448850,0.304055,0.374475
1014,0.521667,0.382093,0.560557,0.467894
1015,0.521667,0.601178,0.772098,0.616659
1016,0.521667,0.673375,0.726165,0.587176
1017,0.523333,0.468540,0.515313,0.421049
1018,0.523333,0.693460,0.836705,0.596222
1019,0.523333,0.674171,0.645022,0.677639
1020,0.523333,0.640453,0.782205,0.692368
1021,0.523333,0.416872,0.600256,0.477666
1022,0.525000,0.404945,0.754785,0.594260
1023,0.525000,0.656976,0.656329,0.636518
1024,0.525000,0.651977,0.742417,0.540526
1025,0.525000,0.496834,0.591895,0.554378
1026,0.525000,0.665572,0.897015,0.652542
1027,0.525000,0.701290,0.850235,0.552081
1028,0.526667,0.404952,0.509349,0.625971
1029,0.526667,0.374858,0.572830,0.506900
1030,0.526667,0.522073,0.508790,0.545380
1031,0.526667,0.433989,0.609151,0.555817
1032,0.528333,0.502903,0.625998,0.586907
1033,0.528333,0.349428,0.394786,0.444974
1034,0.528333,0.683834,0.729740,0.522251
1035,0.528333,0.660084,0.684919,0.807877
1036,0.528333,0.680010,0.697596,0.619524
1037,0.528333,0.486701,0.549327,0.384533
1038,0.530000,0.571683,0.576070,0.543775
1039,0.530000,0.674401,0.710636,0.698165
1040,0.530000,0.416168,0.516422,0.463682
1041,0.530000,0.576416,0.306498,0.597383
1042,0.530000,0.698630,0.833013,0.585774
1043,0.530000,0.468682,0.590826,0.450267
1044,0.530000,0.619839,0.730963,0.607105
1045,0.531667,0.672631,0.735135,0.639782
1046,0.531667,0.694710,0.810307,0.659302
1047,0.531667,0.517399,0.554673,0.613515
1048,0.531667,0.517459,0.254674,0.439754
1049,0.531667,0.416066,0.583755,0.508569
1050,0.531667,0.376539,0.567587,0.591856
1051,0.531667,0.676392,0.688848,0.601301
1052,0.531667,0.684173,0.858235,0.610247
1053,0.531667,0.573074,0.351398,0.542527
1054,0.531667,0.626495,0.771864,0.572453
1055,0.531667,0.707016,0.836444,0.701159
1056,0.531667,0.564262,0.358777,0.526080
1057,0.531667,0.710974,0.934834,0.626343
1058,0.531667,0.587720,0.776992,0.635369
1059,0.531667,0.582032,0.503751,0.550381
1060,0.533333,0.608086,0.657779,0.469152
1061,0.533333,0.647114,0.577379,0.621606
1062,0.533333,0.715126,0.894061,0.747089
1063,0.533333,0.651461,0.584064,0.617266
1064,0.533333,0.694286,0.789061,0.471412
1065,0.533333,0.373143,0.288540,0.516941
1066,0.533333,0.644360,0.591252,0.630125
1067,0.533333,0.728434,0.908475,0.848536
1068,0.533333,0.694248,0.579576,0.583263
1069,0.533333,0.508181,0.408353,0.538467
1070,0.533333,0.673680,0.620913,0.626718
1071,0.533333,0.496814,0.502090,0.574066
1072,0.533333,0.688111,0.665792,0.665159
1073,0.533333,0.644784,0.584673,0.621625
1074,0.533333,0.646837,0.622112,0.616082
1075,0.533333,0.426271,0.394763,0.428842
1076,0.533333,0.509152,0.631248,0.377132
1077,0.533333,0.677862,0.592474,0.646951
1078,0.533333,0.698869,0.644807,0.743327
1079,0.533333,0.699909,0.878836,0.645928
1080,0.535000,0.527499,0.534518,0.620713
1081,0.535000,0.654620,0.606472,0.582570
1082,0.535000,0.669552,0.646721,0.664940
1083,0.535000,0.446276,0.443200,0.615064
1084,0.535000,0.714399,0.773900,0.773326
1085,0.535000,0.522659,0.485119,0.574617
1086,0.535000,0.546021,0.505083,0.572495
1087,0.535000,0.500936,0.578567,0.608225
1088,0.535000,0.604576,0.630888,0.460430
1089,0.535000,0.703821,0.909713,0.746274
1090,0.536667,0.697251,0.835678,0.670514
1091,0.536667,0.540050,0.584921,0.659308
1092,0.536667,0.431115,0.377205,0.547536
1093,0.536667,0.581859,0.638455,0.625627
1094,0.536667,0.639717,0.724918,0.639368
1095,0.536667,0.475872,0.678101,0.598037
1096,0.536667,0.622412,0.712225,0.705671
1097,0.536667,0.670682,0.584664,0.555024
1098,0.536667,0.622164,0.629519,0.685067
1099,0.538333,0.703345,0.904649,0.613271
1100,0.538333,0.433791,0.691305,0.482764
1101,0.538333,0.670662,0.796999,0.660066
1102,0.538333,0.676863,0.700364,0.588313
1103,0.538333,0.684317,0.780808,0.684407
1104,0.538333,0.697947,0.845445,0.735159
1105,0.538333,0.594002,0.574057,0.589139
1106,0.540000,0.498611,0.513273,0.552763
1107,0.540000,0.590714,0.461416,0.690213
1108,0.540000,0.540120,0.692847,0.628405
1109,0.540000,0.527027,0.589811,0.551930
1110,0.540000,0.416895,0.671794,0.508800
1111,0.540000,0.472673,0.551017,0.546676
1112,0.540000,0.663836,0.709329,0.628288
1113,0.540000,0.666468,0.896213,0.639721
1114,0.540000,0.671094,0.744947,0.641736
1115,0.541667,0.614144,0.596520,0.680643
1116,0.541667,0.586354,0.442305,0.622885
1117,0.541667,0.630292,0.573848,0.618511
1118,0.541667,0.612045,0.590648,0.597096
1119,0.541667,0.431919,0.531147,0.469448
1120,0.541667,0.701356,0.832655,0.746494
1121,0.541667,0.533637,0.284799,0.487977
1122,0.541667,0.628975,0.787144,0.575402
1123,0.541667,0.669126,0.786096,0.716318
1124,0.541667,0.504747,0.664293,0.441275
1125,0.543333,0.509349,0.425248,0.451347
1126,0.543333,0.610806,0.547723,0.617054
1127,0.543333,0.696337,0.726717,0.701928
1128,0.545000,0.451891,0.518569,0.436086
1129,0.545000,0.673844,0.852211,0.612651
1130,0.545000,0.583775,0.754992,0.719917
1131,0.545000,0.634929,0.734387,0.570398
1132,0.545000,0.596324,0.776945,0.571056
1133,0.545000,0.637538,0.705792,0.688656
1134,0.545000,0.695158,0.915277,0.560609
1135,0.545000,0.682396,0.855689,0.669705
1136,0.546667,0.672830,0.897762,0.550846
1137,0.546667,0.601367,0.635200,0.575877
1138,0.546667,0.544154,0.572853,0.521940
1139,0.546667,0.571087,0.689034,0.561153
1140,0.546667,0.645506,0.733663,0.686805
1141,0.546667,0.604625,0.462726,0.605683
1142,0.546667,0.662040,0.677776,0.613939
1143,0.546667,0.516529,0.525440,0.545540
1144,0.546667,0.664035,0.647821,0.556408
1145,0.546667,0.698440,0.802139,0.624073
1146,0.546667,0.562279,0.593657,0.509307
1147,0.546667,0.562838,0.869663,0.525413
1148,0.546667,0.571063,0.690036,0.560342
1149,0.548333,0.698406,0.750264,0.669477
1150,0.548333,0.603178,0.502895,0.589512
1151,0.548333,0.385063,0.323556,0.573548
1152,0.548333,0.462977,0.597951,0.498759
1153,0.548333,0.527621,0.794005,0.723167
1154,0.548333,0.636050,0.710681,0.681777
1155,0.548333,0.477699,0.602945,0.500447
1156,0.548333,0.506902,0.420961,0.590105
1157,0.548333,0.526868,0.706457,0.732012
1158,0.548333,0.688335,0.667237,0.626132
1159,0.548333,0.487732,0.473625,0.570889
1160,0.550000,0.620408,0.620155,0.533539
1161,0.550000,0.661226,0.652018,0.659537
1162,0.550000,0.582765,0.619717,0.575433
1163,0.550000,0.713733,0.905983,0.691938
1164,0.550000,0.680230,0.842933,0.550885
1165,0.550000,0.685648,0.787794,0.613463
1166,0.550000,0.702424,0.787394,0.674433
1167,0.550000,0.689643,0.885275,0.632770
1168,0.550000,0.682787,0.764945,0.622829
1169,0.550000,0.714518,0.842716,0.601934
1170,0.550000,0.434803,0.399523,0.424340
1171,0.550000,0.626768,0.601095,0.511585
1172,0.550000,0.721733,0.879869,0.792443
1173,0.550000,0.647966,0.589709,0.601014
1174,0.551667,0.704357,0.845591,0.595334
1175,0.551667,0.480316,0.368477,0.530695
1176,0.551667,0.590381,0.414014,0.608322
1177,0.551667,0.629501,0.505157,0.582193
1178,0.551667,0.684485,0.861681,0.590980
1179,0.551667,0.712633,0.736102,0.602056
1180,0.551667,0.526093,0.491502,0.577473
1181,0.551667,0.436940,0.448985,0.544277
1182,0.553333,0.634868,0.675077,0.676751
1183,0.553333,0.579607,0.491565,0.538212
1184,0.553333,0.557960,0.545291,0.715981
1185,0.553333,0.634942,0.670895,0.674223
1186,0.553333,0.563656,0.789728,0.577692
1187,0.553333,0.636880,0.628425,0.540231
1188,0.555000,0.648544,0.786863,0.713252
1189,0.555000,0.615866,0.564939,0.684772
1190,0.555000,0.673320,0.851145,0.686392
1191,0.555000,0.432565,0.614394,0.510382
1192,0.555000,0.610417,0.416141,0.636606
1193,0.555000,0.515350,0.649605,0.651760
1194,0.556667,0.434896,0.552301,0.475099
1195,0.556667,0.482909,0.424104,0.650918
1196,0.556667,0.560812,0.260139,0.523691
1197,0.556667,0.506436,0.527919,0.533199
1198,0.556667,0.472757,0.528122,0.611588
1199,0.556667,0.513444,0.482736,0.591688
1200,0.556667,0.532957,0.716970,0.608049
1201,0.558333,0.649717,0.700368,0.621457
1202,0.558333,0.705616,0.837983,0.747247
1203,0.558333,0.419172,0.813044,0.573599
1204,0.558333,0.707045,0.905853,0.624053
1205,0.558333,0.355720,0.533306,0.516359
1206,0.558333,0.646052,0.784486,0.628571
1207,0.558333,0.482798,0.579396,0.599805
1208,0.558333,0.702886,0.859279,0.620580
1209,0.560000,0.677182,0.788560,0.619903
1210,0.560000,0.406550,0.259557,0.499005
1211,0.560000,0.640430,0.689674,0.570994
1212,0.560000,0.681677,0.740969,0.705369
1213,0.560000,0.602537,0.652494,0.634384
1214,0.560000,0.683097,0.830104,0.686375
1215,0.560000,0.537313,0.535138,0.538175
1216,0.560000,0.526595,0.502087,0.633059
1217,0.560000,0.671288,0.843918,0.680489
1218,0.560000,0.565069,0.687816,0.592666
1219,0.561667,0.605039,0.599935,0.664306
1220,0.561667,0.642010,0.819183,0.589429
1221,0.561667,0.666162,0.815957,0.596867
1222,0.561667,0.515641,0.531391,0.642958
1223,0.561667,0.535760,0.509196,0.660084
1224,0.561667,0.598104,0.581807,0.511663
1225,0.563333,0.580515,0.680765,0.507081
1226,0.563333,0.690988,0.753140,0.563504
1227,0.563333,0.684263,0.841137,0.717850
1228,0.563333,0.572830,0.651541,0.572859
1229,0.563333,0.584203,0.528050,0.602319
1230,0.563333,0.497609,0.415730,0.535271
1231,0.565000,0.365511,0.454795,0.416980
1232,0.565000,0.727845,0.991225,0.724126
1233,0.565000,0.679246,0.756040,0.663275
1234,0.565000,0.686981,0.627558,0.610258
1235,0.566667,0.687425,0.820819,0.762332
1236,0.566667,0.493371,0.574482,0.549208
1237,0.566667,0.719514,0.940570,0.813397
1238,0.566667,0.618022,0.476876,0.525051
1239,0.566667,0.676744,0.609437,0.625582
1240,0.566667,0.587771,0.831193,0.603238
1241,0.566667,0.523522,0.586893,0.584347
1242,0.566667,0.689215,0.829148,0.619548
1243,0.566667,0.678820,0.762301,0.668291
1244,0.566667,0.674377,0.798424,0.696856
1245,0.566667,0.606188,0.525366,0.543473
1246,0.566667,0.418195,0.506172,0.550984
1247,0.566667,0.566308,0.510271,0.634510
1248,0.566667,0.610530,0.683301,0.544767
1249,0.566667,0.644922,0.682441,0.642638
1250,0.566667,0.715846,0.853795,0.606983
1251,0.566667,0.633002,0.765010,0.638494
1252,0.566667,0.685356,0.898078,0.631134
1253,0.568333,0.668462,0.803183,0.705797
1254,0.568333,0.639786,0.662310,0.712663
1255,0.568333,0.702168,0.802884,0.746240
1256,0.568333,0.575297,0.484444,0.593795
1257,0.568333,0.649359,0.763791,0.588327
1258,0.568333,0.502937,0.392977,0.538979
1259,0.568333,0.499227,0.644370,0.783571
1260,0.568333,0.489047,0.667648,0.555568
1261,0.568333,0.642284,0.636496,0.610860
1262,0.568333,0.526479,0.533598,0.620071
1263,0.568333,0.594995,0.544205,0.563285
1264,0.568333,0.515468,0.629327,0.592881
1265,0.570000,0.530451,0.714350,0.662954
1266,0.570000,0.479864,0.618527,0.530394
1267,0.570000,0.682827,0.761352,0.685304
1268,0.570000,0.646982,0.614335,0.585412
1269,0.570000,0.652415,0.547605,0.636919
1270,0.570000,0.667211,0.675338,0.698336
1271,0.570000,0.518109,0.558610,0.557237
1272,0.570000,0.639851,0.578951,0.684431
1273,0.570000,0.634567,0.553407,0.642723
1274,0.570000,0.612725,0.471602,0.632995
1275,0.571667,0.507999,0.341668,0.674387
1276,0.571667,0.463255,0.534367,0.728081
1277,0.571667,0.630229,0.711500,0.650590
1278,0.571667,0.543074,0.569169,0.597836
1279,0.571667,0.563627,0.492721,0.657458
1280,0.573333,0.611140,0.657457,0.642593
1281,0.573333,0.426105,0.569948,0.492729
1282,0.573333,0.676152,0.696496,0.624716
1283,0.573333,0.556416,0.728438,0.630904
1284,0.573333,0.644331,0.561607,0.555635
1285,0.573333,0.522738,0.659072,0.655955
1286,0.573333,0.636126,0.651742,0.705127
1287,0.573333,0.666739,0.698019,0.564092
1288,0.573333,0.623500,0.727899,0.594211
1289,0.573333,0.488512,0.456752,0.455285
1290,0.575000,0.493713,0.463623,0.538480
1291,0.575000,0.355780,0.303070,0.440242
1292,0.575000,0.659175,0.742887,0.642025
1293,0.575000,0.505849,0.403443,0.519247
1294,0.575000,0.487230,0.385297,0.487020
1295,0.575000,0.489001,0.522499,0.535300
1296,0.575000,0.605115,0.639877,0.505569
1297,0.575000,0.661769,0.873699,0.692518
1298,0.576667,0.526489,0.474144,0.529724
1299,0.576667,0.633224,0.616358,0.668323
1300,0.576667,0.578965,0.580939,0.653630
1301,0.576667,0.679650,0.751744,0.664937
1302,0.576667,0.558072,0.685681,0.548527
1303,0.576667,0.613710,0.564138,0.628211
1304,0.576667,0.582218,0.727814,0.642030
1305,0.578333,0.602519,0.626189,0.504958
1306,0.578333,0.556522,0.578616,0.577376
1307,0.578333,0.545353,0.477822,0.640260
1308,0.578333,0.415443,0.286544,0.488364
1309,0.578333,0.633269,0.641646,0.699373
1310,0.578333,0.502526,0.405026,0.524657
1311,0.578333,0.685383,0.852863,0.692930
1312,0.578333,0.609831,0.678168,0.584331
1313,0.578333,0.664228,0.636992,0.712447
1314,0.578333,0.419965,0.573006,0.513306
1315,0.578333,0.373166,0.244143,0.394667
1316,0.580000,0.638581,0.569352,0.536934
1317,0.580000,0.522577,0.659184,0.555608
1318,0.580000,0.714979,0.891610,0.797695
1319,0.580000,0.614672,0.640626,0.540825
1320,0.580000,0.614028,0.716417,0.686821
1321,0.581667,0.419920,0.547444,0.525611
1322,0.581667,0.715416,0.815473,0.686638
1323,0.581667,0.421962,0.528282,0.548740
1324,0.581667,0.421702,0.429001,0.503715
1325,0.581667,0.659275,0.689515,0.682047
1326,0.581667,0.673777,0.785365,0.651760
1327,0.581667,0.614532,0.826891,0.618313
1328,0.581667,0.493370,0.411013,0.397931
1329,0.583333,0.679504,0.882024,0.787662
1330,0.583333,0.712836,0.822850,0.646556
1331,0.583333,0.627331,0.575753,0.600504
1332,0.583333,0.701602,0.730778,0.705162
1333,0.583333,0.610830,0.663065,0.609114
1334,0.583333,0.672357,0.600335,0.624289
1335,0.583333,0.539464,0.357688,0.698561
1336,0.583333,0.563340,0.641350,0.666392
1337,0.583333,0.713711,0.710583,0.643641
1338,0.583333,0.512213,0.648320,0.454236
1339,0.583333,0.723360,0.891454,0.783203
1340,0.583333,0.719611,0.791430,0.823478
1341,0.583333,0.647821,0.558412,0.628343
1342,0.583333,0.684578,0.793173,0.537188
1343,0.583333,0.518488,0.597985,0.554733
1344,0.583333,0.597920,0.668071,0.622422
1345,0.583333,0.529344,0.647314,0.610060
1346,0.583333,0.695123,0.835059,0.660897
1347,0.583333,0.643721,0.631161,0.627911
1348,0.583333,0.715343,0.964494,0.684994
1349,0.583333,0.634428,0.865817,0.634003
1350,0.583333,0.469011,0.556024,0.623635
1351,0.583333,0.697208,0.843246,0.673703
1352,0.583333,0.421553,0.550861,0.523908
1353,0.583333,0.634734,0.509124,0.606446
1354,0.583333,0.582159,0.623058,0.586292
1355,0.583333,0.723746,0.889386,0.795914
1356,0.583333,0.451284,0.481759,0.552138
1357,0.583333,0.684431,0.604627,0.565365
1358,0.583333,0.579558,0.621847,0.569653
1359,0.583333,0.637874,0.806225,0.691769
1360,0.583333,0.636796,0.552672,0.616681
1361,0.583333,0.668680,0.754071,0.676143
1362,0.583333,0.653399,0.528100,0.515226
1363,0.583333,0.611446,0.588994,0.585117
1364,0.585000,0.710226,0.922338,0.679780
1365,0.585000,0.637827,0.668488,0.563812
1366,0.585000,0.400506,0.164989,0.407081
1367,0.585000,0.611742,0.767028,0.549384
1368,0.585000,0.403206,0.617463,0.554826
1369,0.585000,0.588472,0.671963,0.584163
1370,0.585000,0.628456,0.647420,0.548068
1371,0.585000,0.506940,0.602434,0.543291
1372,0.585000,0.642672,0.683453,0.712382
1373,0.586667,0.674181,0.502728,0.725859
1374,0.586667,0.660505,0.812450,0.580367
1375,0.588333,0.544229,0.499392,0.557556
1376,0.588333,0.594471,0.643079,0.759192
1377,0.588333,0.594942,0.491465,0.639052
1378,0.588333,0.570807,0.827116,0.633201
1379,0.590000,0.651091,0.697439,0.631698
1380,0.590000,0.502086,0.324168,0.604475
1381,0.590000,0.645135,0.747749,0.586729
1382,0.590000,0.662422,0.700234,0.655659
1383,0.591667,0.684379,0.789298,0.703460
1384,0.591667,0.476601,0.470497,0.558849
1385,0.591667,0.648462,0.637151,0.710632
1386,0.591667,0.705405,0.832570,0.666247
1387,0.591667,0.602473,0.337793,0.532083
1388,0.593333,0.688025,0.822266,0.680867
1389,0.593333,0.675457,0.622676,0.607701
1390,0.593333,0.697333,0.898684,0.593062
1391,0.593333,0.481393,0.606221,0.549984
1392,0.593333,0.619605,0.778151,0.669889
1393,0.593333,0.675168,0.644461,0.663174
1394,0.593333,0.696780,0.931640,0.768735
1395,0.593333,0.525793,0.705065,0.650575
1396,0.595000,0.639338,0.703152,0.714752
1397,0.595000,0.669877,0.762251,0.612238
1398,0.595000,0.664968,0.775350,0.610482
1399,0.595000,0.503541,0.655820,0.600396
1400,0.595000,0.437505,0.335411,0.454504
1401,0.595000,0.483715,0.266794,0.483559
1402,0.596667,0.681301,0.611243,0.527400
1403,0.596667,0.665981,0.616385,0.637879
1404,0.596667,0.665578,0.663803,0.640570
1405,0.596667,0.653988,0.657677,0.730051
1406,0.596667,0.636960,0.581383,0.619361
1407,0.596667,0.666213,0.736844,0.634691
1408,0.596667,0.630490,0.549398,0.607385
1409,0.596667,0.590417,0.591396,0.665698
1410,0.596667,0.601422,0.552744,0.664095
1411,0.596667,0.468307,0.596976,0.595032
1412,0.598333,0.656194,0.744604,0.675266
1413,0.598333,0.644964,0.775927,0.556511
1414,0.598333,0.644635,0.580009,0.603945
1415,0.598333,0.344695,0.236450,0.483569
1416,0.598333,0.661181,0.850795,0.639290
1417,0.598333,0.609564,0.670307,0.651037
1418,0.598333,0.668287,0.839778,0.626555
1419,0.600000,0.520929,0.332488,0.574126
1420,0.600000,0.578498,0.482684,0.491739
1421,0.600000,0.626594,0.842726,0.620581
1422,0.600000,0.627439,0.664749,0.676022
1423,0.600000,0.625882,0.722154,0.655714
1424,0.600000,0.610981,0.444870,0.522546
1425,0.600000,0.608712,0.646125,0.725407
1426,0.600000,0.675729,0.847204,0.643126
1427,0.600000,0.630701,0.772084,0.731275
1428,0.600000,0.668918,0.686767,0.739466
1429,0.600000,0.560483,0.708465,0.664027
1430,0.600000,0.407195,0.438793,0.602926
1431,0.600000,0.656536,0.677816,0.658537
1432,0.600000,0.565649,0.767280,0.601229
1433,0.600000,0.704649,0.800462,0.678224
1434,0.600000,0.681185,0.835367,0.597441
1435,0.600000,0.621961,0.508891,0.670101
1436,0.600000,0.379522,0.280163,0.364961
1437,0.600000,0.562598,0.571144,0.566545
1438,0.600000,0.607288,0.715627,0.608712
1439,0.600000,0.649197,0.682657,0.612874
1440,0.600000,0.562493,0.531761,0.663161
1441,0.600000,0.670068,0.751983,0.662935
1442,0.600000,0.620206,0.656590,0.628024
1443,0.600000,0.680385,0.699073,0.620787
1444,0.600000,0.366960,0.439983,0.503728
1445,0.600000,0.592682,0.505562,0.635270
1446,0.600000,0.623820,0.838430,0.586264
1447,0.600000,0.677823,0.843308,0.586709
1448,0.600000,0.701295,0.860136,0.588510
1449,0.600000,0.706070,0.707228,0.740724
1450,0.600000,0.671576,0.719129,0.694371
1451,0.601667,0.682115,0.896378,0.752583
1452,0.601667,0.656023,0.762174,0.636597
1453,0.601667,0.672023,0.599889,0.502603
1454,0.601667,0.501351,0.385835,0.481591
1455,0.601667,0.633774,0.506145,0.672673
1456,0.601667,0.650747,0.606447,0.658107
1457,0.601667,0.663292,0.616181,0.493086
1458,0.603333,0.686460,0.666236,0.628104
1459,0.603333,0.516207,0.559177,0.602084
1460,0.603333,0.726025,0.985304,0.731164
1461,0.603333,0.422129,0.497008,0.517832
1462,0.603333,0.639151,0.691111,0.677327
1463,0.603333,0.513102,0.614863,0.566657
1464,0.603333,0.637218,0.815063,0.679407
1465,0.603333,0.620056,0.727899,0.746245
1466,0.603333,0.523944,0.689028,0.629274
1467,0.603333,0.699827,0.834435,0.752902
1468,0.603333,0.594558,0.559258,0.541853
1469,0.603333,0.676846,0.757275,0.676044
1470,0.603333,0.501654,0.495531,0.546479
1471,0.605000,0.688678,0.787567,0.665418
1472,0.605000,0.638031,0.641246,0.836477
1473,0.605000,0.633334,0.686298,0.683855
1474,0.605000,0.643661,0.774667,0.594568
1475,0.605000,0.657897,0.676954,0.690605
1476,0.605000,0.658097,0.733567,0.634616
1477,0.605000,0.561439,0.538666,0.662467
1478,0.606667,0.563134,0.514373,0.577153
1479,0.606667,0.660419,0.701756,0.724149
1480,0.606667,0.427196,0.545772,0.547941
1481,0.606667,0.652251,0.611775,0.529732
1482,0.606667,0.591948,0.503221,0.632351
1483,0.606667,0.704471,0.909517,0.894592
1484,0.606667,0.609517,0.654326,0.639120
1485,0.606667,0.615549,0.539875,0.776018
1486,0.608333,0.668150,0.739244,0.640524
1487,0.608333,0.530106,0.642289,0.608793
1488,0.608333,0.672340,0.653827,0.542411
1489,0.608333,0.680187,0.824731,0.592261
1490,0.608333,0.706060,0.729390,0.650967
1491,0.608333,0.699696,0.810367,0.701063
1492,0.608333,0.704896,0.907414,0.707444
1493,0.608333,0.434176,0.789388,0.525258
1494,0.608333,0.605971,0.791148,0.500154
1495,0.610000,0.558149,0.609602,0.590588
1496,0.610000,0.640259,0.635270,0.571944
1497,0.610000,0.643784,0.698881,0.565417
1498,0.610000,0.580588,0.769529,0.553598
1499,0.610000,0.600746,0.825679,0.627029
1500,0.610000,0.659790,0.832223,0.746083
1501,0.610000,0.703509,0.729724,0.646296
1502,0.610000,0.440064,0.269063,0.228089
1503,0.611667,0.528778,0.479001,0.400739
1504,0.611667,0.630316,0.867380,0.579453
1505,0.611667,0.494439,0.616372,0.652780
1506,0.611667,0.491335,0.596298,0.614812
1507,0.611667,0.629607,0.630164,0.715832
1508,0.611667,0.681734,0.758281,0.710212
1509,0.611667,0.553541,0.683809,0.709056
1510,0.611667,0.421093,0.478458,0.508620
1511,0.611667,0.457596,0.658811,0.606286
1512,0.611667,0.642350,0.655135,0.611855
1513,0.611667,0.693653,0.855695,0.632771
1514,0.613333,0.659947,0.641480,0.690327
1515,0.613333,0.649851,0.597249,0.655037
1516,0.613333,0.591917,0.682561,0.630825
1517,0.613333,0.500079,0.642266,0.644996
1518,0.613333,0.485238,0.585978,0.617534
1519,0.613333,0.649423,0.734124,0.716510
1520,0.613333,0.692017,0.840310,0.654461
1521,0.613333,0.671685,0.699134,0.684862
1522,0.613333,0.488186,0.392527,0.454193
1523,0.615000,0.608080,0.759722,0.603750
1524,0.615000,0.614730,0.486672,0.505726
1525,0.615000,0.702245,0.819709,0.752639
1526,0.615000,0.444442,0.466222,0.552511
1527,0.615000,0.679444,0.767509,0.669930
1528,0.615000,0.525215,0.686115,0.642696
1529,0.615000,0.399154,0.598624,0.451693
1530,0.615000,0.672920,0.831794,0.577036
1531,0.615000,0.645342,0.653888,0.712872
1532,0.615000,0.565015,0.690815,0.707947
1533,0.615000,0.540819,0.742655,0.593166
1534,0.615000,0.530757,0.584266,0.491418
1535,0.616667,0.701359,0.826795,0.791809
1536,0.616667,0.670301,0.842785,0.655841
1537,0.616667,0.540232,0.692750,0.628389
1538,0.616667,0.673834,0.817160,0.641123
1539,0.616667,0.569596,0.265045,0.583084
1540,0.616667,0.666335,0.812074,0.619971
1541,0.616667,0.706847,0.891058,0.776131
1542,0.616667,0.673038,0.691640,0.544448
1543,0.616667,0.695669,0.896455,0.655501
1544,0.616667,0.698283,0.802477,0.779311
1545,0.616667,0.596440,0.663511,0.639624
1546,0.616667,0.684118,0.704442,0.700733
1547,0.616667,0.656816,0.671334,0.660978
1548,0.616667,0.538472,0.575575,0.572092
1549,0.616667,0.697703,0.640618,0.708904
1550,0.616667,0.714709,0.832462,0.766268
1551,0.616667,0.567076,0.511513,0.619788
1552,0.616667,0.704455,0.783713,0.690514
1553,0.616667,0.550666,0.504125,0.573835
1554,0.616667,0.531605,0.524081,0.626052
1555,0.616667,0.673546,0.846638,0.640466
1556,0.616667,0.685389,0.817364,0.949692
1557,0.616667,0.570626,0.510826,0.499197
1558,0.616667,0.668268,0.713926,0.617356
1559,0.616667,0.724675,0.922899,0.773987
1560,0.616667,0.619207,0.527107,0.606446
1561,0.618333,0.426258,0.201455,0.431766
1562,0.618333,0.558864,0.720086,0.626952
1563,0.618333,0.637342,0.689207,0.651605
1564,0.618333,0.630088,0.607847,0.509838
1565,0.618333,0.555824,0.627903,0.462279
1566,0.618333,0.529689,0.582441,0.534387
1567,0.618333,0.663513,0.754368,0.606036
1568,0.618333,0.409032,0.209983,0.465746
1569,0.618333,0.720057,0.852908,0.637050
1570,0.620000,0.496728,0.649564,0.560941
1571,0.620000,0.515415,0.588253,0.574985
1572,0.620000,0.653876,0.521399,0.798381
1573,0.620000,0.609327,0.664214,0.513054
1574,0.621667,0.604641,0.543795,0.646194
1575,0.621667,0.539264,0.310708,0.558553
1576,0.621667,0.622948,0.623250,0.683529
1577,0.621667,0.643782,0.608044,0.541007
1578,0.621667,0.651537,0.544717,0.674514
1579,0.621667,0.491517,0.549173,0.624804
1580,0.621667,0.633890,0.393506,0.723490
1581,0.621667,0.704679,0.855326,0.768234
1582,0.621667,0.495320,0.619232,0.585976
1583,0.621667,0.518426,0.680456,0.620055
1584,0.621667,0.702283,0.854923,0.769803
1585,0.623333,0.647131,0.709101,0.695126
1586,0.623333,0.597438,0.614959,0.613934
1587,0.623333,0.560768,0.444963,0.511376
1588,0.623333,0.718532,0.831927,0.712159
1589,0.625000,0.644555,0.860094,0.560854
1590,0.625000,0.589139,0.332938,0.642982
1591,0.625000,0.656544,0.817878,0.716301
1592,0.625000,0.552696,0.368784,0.660552
1593,0.625000,0.611731,0.563845,0.504190
1594,0.626667,0.557505,0.690875,0.527655
1595,0.626667,0.530379,0.640593,0.579137
1596,0.626667,0.550860,0.646384,0.617482
1597,0.626667,0.479815,0.436553,0.380890
1598,0.626667,0.641901,0.516757,0.653794
1599,0.626667,0.493920,0.624386,0.510183
1600,0.626667,0.681240,0.817798,0.643177
1601,0.626667,0.421026,0.483055,0.515358
1602,0.626667,0.690371,0.621657,0.702761
1603,0.626667,0.542432,0.645157,0.542596
1604,0.628333,0.718985,0.823030,0.779618
1605,0.628333,0.706692,0.848286,0.723359
1606,0.628333,0.676741,0.799826,0.739859
1607,0.628333,0.724247,0.982555,0.794119
1608,0.628333,0.700404,0.751096,0.737937
1609,0.628333,0.611556,0.636169,0.717759
1610,0.628333,0.701355,0.788118,0.766308
1611,0.630000,0.600558,0.607817,0.538099
1612,0.630000,0.694576,0.900387,0.697128
1613,0.630000,0.478464,0.575039,0.570936
1614,0.630000,0.561295,0.522992,0.560830
1615,0.630000,0.548645,0.658525,0.602811
1616,0.631667,0.662999,0.882586,0.678379
1617,0.631667,0.671102,0.646622,0.656080
1618,0.631667,0.680871,0.652756,0.744491
1619,0.631667,0.655545,0.750533,0.710065
1620,0.631667,0.679851,0.794408,0.690023
1621,0.633333,0.650622,0.708557,0.707386
1622,0.633333,0.377384,0.538622,0.609619
1623,0.633333,0.633476,0.673272,0.646112
1624,0.633333,0.650004,0.826576,0.682683
1625,0.633333,0.660897,0.661818,0.657271
1626,0.633333,0.567938,0.686860,0.683912
1627,0.633333,0.636588,0.637110,0.658394
1628,0.633333,0.562453,0.645980,0.604967
1629,0.633333,0.639199,0.710214,0.621795
1630,0.633333,0.508819,0.439265,0.558782
1631,0.633333,0.683789,0.663681,0.715314
1632,0.633333,0.498823,0.536448,0.552326
1633,0.633333,0.665069,0.813814,0.750719
1634,0.633333,0.604586,0.551766,0.580944
1635,0.633333,0.704950,0.864046,0.675553
1636,0.633333,0.689870,0.774467,0.767374
1637,0.633333,0.633726,0.797908,0.747750
1638,0.633333,0.564773,0.536740,0.506094
1639,0.633333,0.414782,0.155558,0.414638
1640,0.633333,0.659445,0.581607,0.599944
1641,0.633333,0.697863,0.850973,0.703178
1642,0.633333,0.701468,0.848444,0.743837
1643,0.633333,0.708000,0.812207,0.723839
1644,0.633333,0.612158,0.452950,0.569860
1645,0.633333,0.658634,0.645887,0.641790
1646,0.633333,0.607180,0.759698,0.700538
1647,0.633333,0.693463,0.604988,0.730737
1648,0.633333,0.717259,0.921345,0.831656
1649,0.633333,0.606111,0.662604,0.600485
1650,0.633333,0.727767,0.983577,0.744474
1651,0.633333,0.724593,0.984710,0.743361
1652,0.633333,0.716379,0.871312,0.748517
1653,0.633333,0.672542,0.674847,0.573438
1654,0.633333,0.645590,0.666913,0.625204
1655,0.635000,0.708955,0.791767,0.857025
1656,0.635000,0.622261,0.620926,0.670708
1657,0.635000,0.680803,0.704647,0.822948
1658,0.635000,0.442891,0.576041,0.640731
1659,0.635000,0.582297,0.515509,0.549007
1660,0.635000,0.705836,0.927098,0.623641
1661,0.635000,0.458384,0.656266,0.610142
1662,0.636667,0.531401,0.605225,0.570916
1663,0.636667,0.669559,0.814893,0.689115
1664,0.636667,0.675723,0.822853,0.751562
1665,0.636667,0.644967,0.600061,0.649907
1666,0.636667,0.704510,0.893348,0.694054
1667,0.636667,0.667510,0.594599,0.662700
1668,0.636667,0.699020,0.826155,0.585532
1669,0.636667,0.617676,0.745669,0.694294
1670,0.638333,0.481837,0.613632,0.548233
1671,0.638333,0.480061,0.569143,0.583405
1672,0.638333,0.660600,0.793151,0.697404
1673,0.638333,0.699962,0.695819,0.728119
1674,0.638333,0.581707,0.400514,0.636090
1675,0.638333,0.646285,0.590570,0.582325
1676,0.638333,0.394482,0.635574,0.563912
1677,0.640000,0.598426,0.556472,0.671968
1678,0.640000,0.688611,0.680767,0.705966
1679,0.640000,0.697694,0.720361,0.610112
1680,0.640000,0.678656,0.862156,0.731726
1681,0.640000,0.435149,0.231425,0.474609
1682,0.640000,0.500169,0.610217,0.538871
1683,0.640000,0.658312,0.734597,0.706427
1684,0.640000,0.718862,0.914694,0.840885
1685,0.640000,0.711415,0.885266,0.675426
1686,0.641667,0.651165,0.646946,0.650709
1687,0.641667,0.540857,0.689496,0.612688
1688,0.641667,0.551059,0.402714,0.496323
1689,0.641667,0.701906,0.869609,0.657096
1690,0.641667,0.661453,0.777813,0.653045
1691,0.641667,0.597721,0.727032,0.641446
1692,0.641667,0.672548,0.632934,0.645869
1693,0.641667,0.598074,0.666734,0.724054
1694,0.641667,0.641402,0.534531,0.612500
1695,0.641667,0.666256,0.655167,0.620684
1696,0.641667,0.669410,0.690411,0.582785
1697,0.643333,0.687269,0.855654,0.812893
1698,0.643333,0.574486,0.763116,0.528809
1699,0.643333,0.589781,0.552079,0.626289
1700,0.643333,0.602492,0.607305,0.620741
1701,0.643333,0.643463,0.577308,0.682535
1702,0.643333,0.689578,0.703282,0.690431
1703,0.643333,0.689978,0.776269,0.666357
1704,0.643333,0.711737,0.935711,0.724387
1705,0.643333,0.637715,0.686932,0.615344
1706,0.643333,0.642980,0.786755,0.697798
1707,0.645000,0.622507,0.640024,0.633789
1708,0.645000,0.660570,0.600618,0.706939
1709,0.645000,0.713403,0.950914,0.793897
1710,0.645000,0.627148,0.659093,0.651617
1711,0.645000,0.647547,0.737054,0.742873
1712,0.645000,0.627192,0.662547,0.642078
1713,0.645000,0.668380,0.725605,0.683215
1714,0.645000,0.685831,0.612999,0.687630
1715,0.645000,0.697321,0.678219,0.700597
1716,0.646667,0.669437,0.620085,0.589752
1717,0.646667,0.690057,0.793554,0.808192
1718,0.646667,0.548385,0.737198,0.656589
1719,0.646667,0.647185,0.677979,0.765765
1720,0.646667,0.633280,0.725824,0.609559
1721,0.646667,0.694788,0.652403,0.691843
1722,0.648333,0.683180,0.557026,0.627627
1723,0.648333,0.552341,0.399355,0.618393
1724,0.648333,0.678455,0.832447,0.705643
1725,0.648333,0.497922,0.575148,0.571655
1726,0.648333,0.669823,0.605838,0.714247
1727,0.648333,0.713465,0.926987,0.715578
1728,0.648333,0.693499,0.795387,0.697573
1729,0.648333,0.668707,0.691453,0.695598
1730,0.648333,0.700482,0.833447,0.676177
1731,0.648333,0.623673,0.624105,0.687070
1732,0.648333,0.569497,0.572054,0.565148
1733,0.650000,0.714202,0.941319,0.804540
1734,0.650000,0.716492,0.858897,0.674475
1735,0.650000,0.532125,0.435989,0.667393
1736,0.650000,0.550043,0.693688,0.658047
1737,0.650000,0.643248,0.662012,0.647703
1738,0.650000,0.643758,0.656162,0.691732
1739,0.650000,0.613317,0.736414,0.584794
1740,0.650000,0.727555,0.914589,0.865907
1741,0.650000,0.633176,0.764812,0.744444
1742,0.650000,0.692499,0.604992,0.704131
1743,0.650000,0.585201,0.505775,0.626704
1744,0.650000,0.626831,0.648978,0.598020
1745,0.650000,0.714204,0.906376,0.675664
1746,0.650000,0.696148,0.753797,0.702084
1747,0.650000,0.695519,0.899406,0.635343
1748,0.650000,0.617449,0.703415,0.549105
1749,0.650000,0.676956,0.756149,0.714405
1750,0.650000,0.615124,0.460651,0.592783
1751,0.650000,0.643325,0.730283,0.566230
1752,0.650000,0.631691,0.580117,0.659851
1753,0.650000,0.608967,0.572913,0.605150
1754,0.650000,0.669939,0.749682,0.671618
1755,0.650000,0.682173,0.845366,0.617779
1756,0.650000,0.609567,0.755814,0.726470
1757,0.650000,0.696478,0.866130,0.681009
1758,0.650000,0.594009,0.603823,0.614864
1759,0.650000,0.637575,0.725557,0.723350
1760,0.650000,0.626317,0.590380,0.637599
1761,0.650000,0.675416,0.702633,0.759614
1762,0.650000,0.562839,0.512724,0.493993
1763,0.650000,0.592928,0.690351,0.713260
1764,0.650000,0.676339,0.832319,0.631976
1765,0.650000,0.692658,0.832548,0.664494
1766,0.650000,0.690824,0.885327,0.728504
1767,0.650000,0.708748,0.854486,0.719307
1768,0.651667,0.608748,0.642768,0.678101
1769,0.651667,0.507997,0.564729,0.549749
1770,0.651667,0.600401,0.628321,0.628386
1771,0.651667,0.657941,0.691018,0.707168
1772,0.651667,0.635077,0.812700,0.678662
1773,0.651667,0.719979,0.979734,0.781418
1774,0.651667,0.619712,0.420852,0.704040
1775,0.651667,0.626146,0.763312,0.707408
1776,0.651667,0.696899,0.708591,0.614394
1777,0.651667,0.663672,0.729381,0.736255
1778,0.651667,0.580142,0.377830,0.663631
1779,0.651667,0.696540,0.770168,0.733520
1780,0.651667,0.663974,0.818918,0.758283
1781,0.651667,0.679071,0.881809,0.703509
1782,0.651667,0.687574,0.657168,0.627236
1783,0.651667,0.497218,0.530359,0.567535
1784,0.651667,0.609250,0.428750,0.654054
1785,0.651667,0.659073,0.702641,0.707114
1786,0.651667,0.638031,0.743570,0.599754
1787,0.651667,0.481289,0.619131,0.584519
1788,0.653333,0.688672,0.911079,0.614034
1789,0.653333,0.561934,0.364743,0.647471
1790,0.653333,0.518681,0.598915,0.612943
1791,0.653333,0.564608,0.509638,0.564451
1792,0.653333,0.495018,0.250446,0.481847
1793,0.653333,0.714465,0.891300,0.744209
1794,0.653333,0.587676,0.697216,0.568741
1795,0.653333,0.648296,0.535074,0.666277
1796,0.655000,0.479717,0.615232,0.479321
1797,0.655000,0.652809,0.611455,0.582592
1798,0.655000,0.664264,0.820406,0.725940
1799,0.655000,0.609439,0.556928,0.677616
1800,0.655000,0.635989,0.599113,0.617219
1801,0.655000,0.630966,0.446306,0.604862
1802,0.655000,0.660099,0.842093,0.584848
1803,0.655000,0.448127,0.216818,0.450724
1804,0.656667,0.602136,0.674981,0.584469
1805,0.656667,0.507374,0.670739,0.556141
1806,0.656667,0.577556,0.466689,0.614930
1807,0.656667,0.466297,0.483820,0.584557
1808,0.656667,0.729912,0.919099,0.795982
1809,0.656667,0.643497,0.581266,0.623612
1810,0.658333,0.520568,0.602645,0.519351
1811,0.658333,0.688252,0.896609,0.619186
1812,0.658333,0.689927,0.820063,0.733136
1813,0.658333,0.425316,0.749315,0.641078
1814,0.658333,0.496806,0.657316,0.620397
1815,0.658333,0.468563,0.467838,0.609925
1816,0.660000,0.678608,0.822709,0.801686
1817,0.660000,0.708849,0.848751,0.738564
1818,0.660000,0.714314,0.888352,0.745424
1819,0.660000,0.650472,0.677886,0.703001
1820,0.660000,0.679913,0.811609,0.724368
1821,0.660000,0.590857,0.582539,0.638025
1822,0.660000,0.662788,0.818052,0.759572
1823,0.660000,0.688191,0.834502,0.704785
1824,0.660000,0.619783,0.715374,0.618582
1825,0.661667,0.631815,0.729603,0.661186
1826,0.661667,0.562783,0.689108,0.662036
1827,0.661667,0.666494,0.854330,0.567912
1828,0.661667,0.683847,0.643243,0.627477
1829,0.661667,0.722437,0.900247,0.790623
1830,0.661667,0.455428,0.860339,0.607436
1831,0.661667,0.657334,0.692198,0.536217
1832,0.661667,0.685388,0.849221,0.692967
1833,0.663333,0.656048,0.588721,0.673294
1834,0.663333,0.682912,0.526799,0.916805
1835,0.663333,0.623416,0.599169,0.749926
1836,0.663333,0.634362,0.703435,0.680471
1837,0.663333,0.715573,0.942539,0.646441
1838,0.663333,0.448884,0.532070,0.527551
1839,0.663333,0.676730,0.822989,0.744357
1840,0.663333,0.442996,0.638909,0.456665
1841,0.663333,0.445965,0.579828,0.579981
1842,0.665000,0.623835,0.846838,0.722542
1843,0.665000,0.657198,0.805399,0.596515
1844,0.665000,0.597088,0.643652,0.568397
1845,0.665000,0.680289,0.572129,0.782680
1846,0.665000,0.647786,0.461738,0.665453
1847,0.665000,0.615919,0.643198,0.625309
1848,0.665000,0.696402,0.830416,0.758553
1849,0.665000,0.616111,0.688700,0.636890
1850,0.665000,0.652747,0.611199,0.782600
1851,0.665000,0.679307,0.730408,0.692904
1852,0.665000,0.712394,0.959390,0.729115
1853,0.665000,0.629909,0.666250,0.608895
1854,0.665000,0.616322,0.546130,0.635638
1855,0.666667,0.643290,0.584854,0.659389
1856,0.666667,0.689391,0.743843,0.705076
1857,0.666667,0.685245,0.587170,0.756771
1858,0.666667,0.667828,0.672397,0.580700
1859,0.666667,0.613539,0.670240,0.533492
1860,0.666667,0.680449,0.773071,0.671245
1861,0.666667,0.724032,0.893420,0.804803
1862,0.666667,0.653270,0.753065,0.579821
1863,0.666667,0.618235,0.646411,0.614970
1864,0.666667,0.728823,0.978864,0.858273
1865,0.666667,0.375706,0.734932,0.515194
1866,0.666667,0.723654,0.927211,0.691111
1867,0.666667,0.666198,0.722102,0.588999
1868,0.666667,0.646326,0.595554,0.581162
1869,0.666667,0.710472,0.829364,0.764868
1870,0.666667,0.420758,0.602454,0.657366
1871,0.666667,0.631783,0.529484,0.605985
1872,0.666667,0.691811,0.658715,0.767877
1873,0.666667,0.701465,0.806474,0.650025
1874,0.666667,0.319722,0.244479,0.379700
1875,0.666667,0.652857,0.614211,0.672303
1876,0.666667,0.461764,0.586205,0.589923
1877,0.666667,0.432231,0.562271,0.565234
1878,0.666667,0.682011,0.749959,0.688654
1879,0.666667,0.662327,0.840614,0.772817
1880,0.666667,0.609706,0.493094,0.696706
1881,0.666667,0.704434,0.892000,0.883638
1882,0.666667,0.651986,0.529546,0.637330
1883,0.666667,0.687407,0.860480,0.668290
1884,0.666667,0.712652,0.899864,0.597305
1885,0.666667,0.546971,0.646658,0.521156
1886,0.666667,0.557733,0.356125,0.600157
1887,0.666667,0.690950,0.767844,0.611097
1888,0.666667,0.644959,0.566392,0.667504
1889,0.666667,0.705687,0.833336,0.769446
1890,0.666667,0.694131,0.855724,0.604783
1891,0.668333,0.553285,0.598857,0.551374
1892,0.668333,0.665883,0.731862,0.734450
1893,0.668333,0.487413,0.557643,0.537046
1894,0.668333,0.684664,0.798867,0.606346
1895,0.668333,0.717965,0.847167,0.735751
1896,0.668333,0.522640,0.629533,0.660437
1897,0.668333,0.500806,0.591203,0.574376
1898,0.668333,0.645522,0.593359,0.687458
1899,0.670000,0.717791,0.898879,0.869376
1900,0.670000,0.625194,0.782303,0.613311
1901,0.670000,0.687725,0.683092,0.765675
1902,0.670000,0.728992,0.999279,0.740833
1903,0.670000,0.634983,0.744156,0.737805
1904,0.670000,0.711295,0.846825,0.775927
1905,0.671667,0.656973,0.723222,0.684308
1906,0.671667,0.450741,0.536300,0.582783
1907,0.671667,0.478278,0.618326,0.545580
1908,0.671667,0.582457,0.593607,0.522034
1909,0.671667,0.689986,0.769649,0.702559
1910,0.673333,0.670725,0.588612,0.709410
1911,0.673333,0.693252,0.801901,0.761807
1912,0.673333,0.611724,0.666757,0.633941
1913,0.673333,0.435814,0.542279,0.555039
1914,0.673333,0.454115,0.564036,0.588880
1915,0.673333,0.696858,0.718135,0.734400
1916,0.673333,0.722602,0.893156,0.788666
1917,0.673333,0.645160,0.729181,0.674025
1918,0.673333,0.610003,0.740153,0.769588
1919,0.673333,0.588856,0.633460,0.634753
1920,0.675000,0.684336,0.763979,0.690814
1921,0.675000,0.688524,0.777431,0.703968
1922,0.675000,0.630316,0.710739,0.655661
1923,0.675000,0.697262,0.660867,0.809622
1924,0.675000,0.700452,0.869422,0.730794
1925,0.675000,0.614196,0.622351,0.616733
1926,0.675000,0.585722,0.359751,0.549353
1927,0.675000,0.669706,0.690427,0.730903
1928,0.675000,0.709538,0.921921,0.750900
1929,0.675000,0.706769,0.863437,0.814560
1930,0.675000,0.562872,0.464836,0.659207
1931,0.676667,0.616844,0.761241,0.572034
1932,0.676667,0.662652,0.825059,0.628136
1933,0.676667,0.703919,0.824559,0.629344
1934,0.676667,0.576283,0.616900,0.574119
1935,0.676667,0.563049,0.366462,0.650070
1936,0.676667,0.699459,0.889231,0.698480
1937,0.676667,0.608279,0.636220,0.598522
1938,0.676667,0.674306,0.844366,0.510012
1939,0.676667,0.598075,0.600630,0.618436
1940,0.678333,0.611432,0.748975,0.642475
1941,0.678333,0.709521,0.881470,0.734613
1942,0.678333,0.699252,0.745108,0.699092
1943,0.678333,0.693741,0.755446,0.732214
1944,0.678333,0.605011,0.605181,0.623479
1945,0.678333,0.665866,0.849189,0.767236
1946,0.680000,0.602416,0.546190,0.707157
1947,0.680000,0.580770,0.500898,0.561897
1948,0.680000,0.653838,0.651324,0.642054
1949,0.680000,0.430565,0.545098,0.592820
1950,0.680000,0.522762,0.873961,0.712854
1951,0.680000,0.634775,0.572821,0.586936
1952,0.681667,0.551349,0.514414,0.646083
1953,0.681667,0.485593,0.619154,0.516305
1954,0.681667,0.700417,0.860621,0.640975
1955,0.681667,0.437619,0.444029,0.623157
1956,0.681667,0.693309,0.844537,0.745653
1957,0.681667,0.667865,0.778119,0.643357
1958,0.683333,0.582176,0.600695,0.544282
1959,0.683333,0.616314,0.551614,0.696091
1960,0.683333,0.667052,0.846094,0.763358
1961,0.683333,0.698499,0.885119,0.706981
1962,0.683333,0.425111,0.543070,0.565231
1963,0.683333,0.709039,0.874503,0.773894
1964,0.683333,0.678246,0.507808,0.748390
1965,0.683333,0.707925,0.887550,0.778700
1966,0.683333,0.428516,0.296656,0.647130
1967,0.683333,0.709707,0.861910,0.802344
1968,0.683333,0.678281,0.660898,0.677868
1969,0.683333,0.623912,0.694918,0.520526
1970,0.683333,0.644156,0.803217,0.697528
1971,0.683333,0.397859,0.488648,0.576388
1972,0.683333,0.702233,0.849379,0.727953
1973,0.683333,0.670293,0.744020,0.628684
1974,0.683333,0.662974,0.774294,0.710277
1975,0.683333,0.669713,0.733131,0.736288
1976,0.683333,0.644272,0.513132,0.709632
1977,0.683333,0.699837,0.847949,0.707058
1978,0.683333,0.623596,0.616144,0.682981
1979,0.683333,0.497943,0.600254,0.629704
1980,0.683333,0.656955,0.527041,0.675257
1981,0.683333,0.682555,0.864219,0.833768
1982,0.683333,0.558917,0.373066,0.645401
1983,0.683333,0.689844,0.840530,0.814172
1984,0.683333,0.654812,0.904256,0.814780
1985,0.683333,0.663465,0.839999,0.781640
1986,0.683333,0.685760,0.696786,0.746146
1987,0.683333,0.608768,0.652241,0.639581
1988,0.683333,0.678857,0.596398,0.653538
1989,0.683333,0.673153,0.771328,0.579153
1990,0.683333,0.635080,0.500008,0.606746
1991,0.685000,0.687388,0.834982,0.717613
1992,0.685000,0.629559,0.856376,0.740700
1993,0.685000,0.545907,0.425694,0.648916
1994,0.685000,0.666900,0.609133,0.739515
1995,0.685000,0.660813,0.684430,0.638798
1996,0.685000,0.534120,0.628523,0.574633
1997,0.686667,0.700896,0.919331,0.800148
1998,0.686667,0.718265,0.748845,0.633339
1999,0.686667,0.609306,0.752106,0.731631
2000,0.686667,0.710578,0.854820,0.881089
2001,0.686667,0.398387,0.589111,0.453682
2002,0.686667,0.546552,0.507365,0.631470
2003,0.686667,0.565839,0.340099,0.580840
2004,0.688333,0.663672,0.765126,0.694070
2005,0.688333,0.709800,0.841311,0.792659
2006,0.688333,0.403001,0.594849,0.485251
2007,0.688333,0.599892,0.596734,0.654725
2008,0.688333,0.649840,0.611409,0.680291
2009,0.688333,0.558644,0.609134,0.676293
2010,0.688333,0.672975,0.754395,0.722484
2011,0.688333,0.605159,0.774362,0.703302
2012,0.688333,0.621046,0.566163,0.712663
2013,0.688333,0.590495,0.534718,0.696865
2014,0.688333,0.690189,0.776531,0.671974
2015,0.688333,0.664693,0.697279,0.704747
2016,0.690000,0.682304,0.805620,0.716620
2017,0.690000,0.638150,0.693487,0.730002
2018,0.690000,0.444599,0.394610,0.441206
2019,0.690000,0.497416,0.579767,0.570939
2020,0.690000,0.653805,0.692481,0.688975
2021,0.690000,0.699274,0.850413,0.786848
2022,0.690000,0.674919,0.716816,0.838507
2023,0.690000,0.676081,0.676848,0.612593
2024,0.691667,0.657317,0.827871,0.671719
2025,0.691667,0.700740,0.801154,0.767383
2026,0.691667,0.668894,0.716714,0.706157
2027,0.691667,0.682883,0.698976,0.713617
2028,0.691667,0.726014,0.982778,0.718248
2029,0.691667,0.682623,0.581646,0.688762
2030,0.691667,0.502327,0.534997,0.634782
2031,0.691667,0.668252,0.667849,0.742878
2032,0.691667,0.701720,0.832486,0.709132
2033,0.693333,0.668018,0.643906,0.769812
2034,0.693333,0.686200,0.771419,0.744963
2035,0.693333,0.698175,0.793713,0.712446
2036,0.693333,0.699171,0.846238,0.651747
2037,0.693333,0.616701,0.641078,0.546058
2038,0.693333,0.701533,0.774625,0.717328
2039,0.693333,0.726051,0.896392,0.856312
2040,0.693333,0.706050,0.746884,0.651793
2041,0.693333,0.708375,0.895165,0.647161
2042,0.693333,0.717901,0.929628,0.737715
2043,0.695000,0.699052,0.789077,0.848111
2044,0.695000,0.594840,0.742659,0.592388
2045,0.695000,0.723190,0.879021,0.735733
2046,0.695000,0.694292,0.813305,0.631319
2047,0.695000,0.652592,0.766032,0.684668
2048,0.695000,0.627362,0.408105,0.615345
2049,0.695000,0.702337,0.893438,0.738306
2050,0.695000,0.490578,0.512208,0.562425
2051,0.696667,0.668438,0.729089,0.701743
2052,0.696667,0.669862,0.813397,0.691956
2053,0.696667,0.648917,0.674721,0.651702
2054,0.696667,0.425549,0.532094,0.589019
2055,0.696667,0.567331,0.518164,0.627357
2056,0.696667,0.695426,0.846955,0.762251
2057,0.696667,0.710526,0.935222,0.687139
2058,0.696667,0.598299,0.522612,0.690141
2059,0.696667,0.691710,0.849492,0.718067
2060,0.698333,0.691894,0.713542,0.801874
2061,0.698333,0.688483,0.763842,0.742922
2062,0.698333,0.682297,0.832446,0.750570
2063,0.698333,0.710760,0.908477,0.756794
2064,0.698333,0.691467,0.892656,0.595621
2065,0.698333,0.703534,0.901268,0.658654
2066,0.698333,0.643361,0.740583,0.728108
2067,0.698333,0.666777,0.717381,0.661960
2068,0.700000,0.621077,0.736290,0.585641
2069,0.700000,0.582363,0.545533,0.685085
2070,0.700000,0.693442,0.648331,0.686836
2071,0.700000,0.683677,0.825833,0.719906
2072,0.700000,0.651284,0.722422,0.774965
2073,0.700000,0.498991,0.418870,0.588968
2074,0.700000,0.462354,0.733818,0.578619
2075,0.700000,0.592097,0.833794,0.622668
2076,0.700000,0.664567,0.580990,0.638526
2077,0.700000,0.637454,0.759856,0.676566
2078,0.700000,0.699329,0.772999,0.723014
2079,0.700000,0.684468,0.664097,0.771383
2080,0.700000,0.649471,0.635862,0.755026
2081,0.700000,0.617539,0.615411,0.678380
2082,0.700000,0.673876,0.746076,0.724845
2083,0.700000,0.639772,0.555170,0.696108
2084,0.700000,0.593675,0.467040,0.634960
2085,0.700000,0.698155,0.811163,0.800804
2086,0.700000,0.553924,0.441722,0.548841
2087,0.700000,0.539835,0.529169,0.601997
2088,0.700000,0.650563,0.750403,0.711996
2089,0.700000,0.646381,0.554779,0.710217
2090,0.700000,0.622385,0.746057,0.580877
2091,0.700000,0.706439,0.893352,0.725651
2092,0.700000,0.723268,0.893155,0.719812
2093,0.700000,0.666036,0.799041,0.687305
2094,0.700000,0.665726,0.673315,0.707527
2095,0.700000,0.619032,0.448298,0.637599
2096,0.700000,0.586005,0.629609,0.700596
2097,0.700000,0.690518,0.718184,0.719827
2098,0.700000,0.716878,0.923733,0.834139
2099,0.700000,0.673235,0.833807,0.709023
2100,0.700000,0.613629,0.608381,0.685994
2101,0.701667,0.686966,0.828465,0.716538
2102,0.701667,0.571353,0.387642,0.685461
2103,0.701667,0.676983,0.742685,0.787587
2104,0.701667,0.613593,0.595019,0.655531
2105,0.701667,0.645059,0.505472,0.660724
2106,0.701667,0.665965,0.723478,0.735437
2107,0.701667,0.723375,0.875216,0.730865
2108,0.701667,0.692688,0.771287,0.724252
2109,0.701667,0.562650,0.352150,0.634597
2110,0.701667,0.628318,0.599206,0.749460
2111,0.701667,0.681405,0.693051,0.708048
2112,0.703333,0.657791,0.563943,0.741260
2113,0.703333,0.685984,0.841971,0.618692
2114,0.703333,0.614280,0.512289,0.730092
2115,0.703333,0.653300,0.542313,0.744904
2116,0.703333,0.560961,0.545281,0.647691
2117,0.703333,0.699612,0.839431,0.740831
2118,0.703333,0.656816,0.756772,0.708435
2119,0.705000,0.681021,0.617553,0.765822
2120,0.705000,0.680082,0.781781,0.619845
2121,0.705000,0.702268,0.845500,0.783199
2122,0.705000,0.697417,0.933504,0.729989
2123,0.705000,0.650591,0.580536,0.601251
2124,0.705000,0.639491,0.731101,0.751893
2125,0.706667,0.484972,0.471898,0.680876
2126,0.706667,0.699608,0.789158,0.720188
2127,0.706667,0.615166,0.543515,0.602373
2128,0.706667,0.677842,0.753661,0.730247
2129,0.706667,0.679936,0.815949,0.710089
2130,0.706667,0.699463,0.889232,0.715746
2131,0.706667,0.709353,0.899547,0.891979
2132,0.706667,0.685382,0.795234,0.752140
2133,0.706667,0.623417,0.691248,0.605202
2134,0.708333,0.675268,0.768420,0.704233
2135,0.708333,0.520304,0.697592,0.561208
2136,0.708333,0.666891,0.854626,0.642956
2137,0.708333,0.670516,0.765653,0.689455
2138,0.708333,0.723898,0.870909,0.781034
2139,0.708333,0.434562,0.654028,0.652069
2140,0.708333,0.690499,0.871062,0.676503
2141,0.708333,0.659035,0.614072,0.638271
2142,0.708333,0.464740,0.494525,0.666321
2143,0.708333,0.573316,0.483604,0.512869
2144,0.710000,0.698105,0.799769,0.749308
2145,0.710000,0.695098,0.815642,0.715881
2146,0.710000,0.649575,0.634827,0.728965
2147,0.710000,0.686215,0.767373,0.799749
2148,0.710000,0.676328,0.725044,0.749690
2149,0.710000,0.609054,0.634095,0.711012
2150,0.711667,0.673193,0.778447,0.754090
2151,0.711667,0.649708,0.713622,0.763790
2152,0.711667,0.552869,0.506100,0.619002
2153,0.711667,0.573736,0.503366,0.558458
2154,0.711667,0.578442,0.727011,0.686739
2155,0.711667,0.659575,0.512466,0.605495
2156,0.711667,0.667430,0.544230,0.706915
2157,0.711667,0.428886,0.519223,0.559298
2158,0.713333,0.716182,0.921420,0.916336
2159,0.713333,0.701609,0.843191,0.796457
2160,0.713333,0.704885,0.795382,0.757969
2161,0.713333,0.698514,0.882293,0.781315
2162,0.713333,0.692698,0.887226,0.782613
2163,0.713333,0.680144,0.780800,0.698112
2164,0.713333,0.629736,0.705940,0.697700
2165,0.713333,0.673857,0.773397,0.768364
2166,0.713333,0.724177,0.944183,0.782464
2167,0.713333,0.671654,0.733106,0.705489
2168,0.715000,0.709077,0.885504,0.779730
2169,0.715000,0.656304,0.809309,0.592749
2170,0.715000,0.690772,0.780778,0.814567
2171,0.715000,0.660373,0.499179,0.478535
2172,0.715000,0.696898,0.791214,0.770709
2173,0.715000,0.531927,0.335784,0.694394
2174,0.715000,0.692325,0.751628,0.730386
2175,0.715000,0.692129,0.844889,0.700365
2176,0.716667,0.724144,0.898635,0.830897
2177,0.716667,0.577093,0.729754,0.718262
2178,0.716667,0.645637,0.648397,0.535776
2179,0.716667,0.655914,0.735005,0.725201
2180,0.716667,0.526059,0.603774,0.514080
2181,0.716667,0.639178,0.601716,0.779799
2182,0.716667,0.672950,0.705971,0.718500
2183,0.716667,0.702949,0.855935,0.658481
2184,0.716667,0.612258,0.711643,0.641869
2185,0.716667,0.581709,0.567270,0.626753
2186,0.716667,0.711640,0.825519,0.757774
2187,0.716667,0.508879,0.326312,0.638835
2188,0.716667,0.697348,0.778044,0.763264
2189,0.716667,0.675956,0.595321,0.677370
2190,0.716667,0.427684,0.258408,0.762129
2191,0.716667,0.628325,0.817540,0.694507
2192,0.716667,0.652290,0.654270,0.705865
2193,0.716667,0.669307,0.666220,0.745279
2194,0.716667,0.530922,0.514599,0.555098
2195,0.716667,0.661095,0.567657,0.706643
2196,0.716667,0.615320,0.724780,0.580859
2197,0.716667,0.694142,0.641375,0.695166
2198,0.716667,0.578079,0.609050,0.592864
2199,0.716667,0.650242,0.654860,0.709115
2200,0.716667,0.667706,0.723012,0.625581
2201,0.716667,0.697743,0.738670,0.728351
2202,0.716667,0.708082,0.914197,0.701328
2203,0.716667,0.701523,0.900513,0.763738
2204,0.716667,0.682217,0.809166,0.785636
2205,0.716667,0.618957,0.709951,0.698382
2206,0.716667,0.642812,0.647041,0.793875
2207,0.716667,0.664477,0.495728,0.751330
2208,0.716667,0.648500,0.752138,0.594724
2209,0.716667,0.578228,0.445964,0.684638
2210,0.716667,0.456326,0.322972,0.618767
2211,0.716667,0.671826,0.839934,0.676458
2212,0.716667,0.646639,0.691875,0.677417
2213,0.716667,0.674543,0.807265,0.739039
2214,0.716667,0.652737,0.771064,0.649187
2215,0.716667,0.718232,0.913352,0.787286
2216,0.716667,0.655475,0.476007,0.685192
2217,0.716667,0.645398,0.669697,0.717991
2218,0.716667,0.566154,0.648327,0.704458
2219,0.718333,0.718494,0.793805,0.807363
2220,0.718333,0.635372,0.703193,0.694558
2221,0.718333,0.693633,0.839812,0.812314
2222,0.718333,0.644629,0.661286,0.640678
2223,0.718333,0.663208,0.565437,0.727720
2224,0.718333,0.721859,0.889738,0.772403
2225,0.718333,0.574867,0.419688,0.718423
2226,0.718333,0.620725,0.648882,0.755032
2227,0.718333,0.480154,0.567938,0.581898
2228,0.718333,0.717766,0.942427,0.788986
2229,0.718333,0.680268,0.721373,0.736381
2230,0.720000,0.619969,0.697349,0.680363
2231,0.720000,0.661524,0.556487,0.731822
2232,0.720000,0.713373,0.923008,0.749073
2233,0.720000,0.698288,0.783977,0.881523
2234,0.720000,0.628970,0.666433,0.701597
2235,0.720000,0.657394,0.525054,0.703609
2236,0.720000,0.701552,0.863848,0.777335
2237,0.721667,0.641183,0.684782,0.826270
2238,0.721667,0.680883,0.851359,0.655125
2239,0.721667,0.722400,0.886833,0.767013
2240,0.721667,0.725644,0.888403,0.795844
2241,0.721667,0.452335,0.658100,0.604229
2242,0.721667,0.685422,0.762949,0.799137
2243,0.721667,0.583910,0.692442,0.631569
2244,0.721667,0.724323,0.888643,0.791927
2245,0.721667,0.684085,0.740204,0.694555
2246,0.721667,0.667409,0.709431,0.695626
2247,0.721667,0.639067,0.692810,0.795035
2248,0.721667,0.676169,0.742894,0.703333
2249,0.723333,0.660968,0.608792,0.723734
2250,0.723333,0.728291,0.896430,0.907532
2251,0.723333,0.534385,0.605318,0.551187
2252,0.723333,0.608262,0.496740,0.726968
2253,0.723333,0.436519,0.565068,0.591812
2254,0.723333,0.528532,0.627081,0.577178
2255,0.725000,0.521105,0.589029,0.639993
2256,0.725000,0.710929,0.753980,0.892044
2257,0.725000,0.701046,0.734509,0.726060
2258,0.725000,0.699118,0.883644,0.682684
2259,0.725000,0.638496,0.387162,0.602977
2260,0.725000,0.672335,0.771401,0.728811
2261,0.725000,0.693271,0.827643,0.766187
2262,0.726667,0.655716,0.559896,0.733418
2263,0.726667,0.619587,0.600579,0.691495
2264,0.726667,0.701839,0.945182,0.814882
2265,0.726667,0.626915,0.745806,0.661196
2266,0.726667,0.590316,0.734465,0.669753
2267,0.726667,0.688916,0.839683,0.725576
2268,0.726667,0.667381,0.730398,0.784143
2269,0.726667,0.689792,0.749606,0.763407
2270,0.726667,0.657185,0.573231,0.663925
2271,0.726667,0.439581,0.614052,0.631947
2272,0.726667,0.673217,0.776405,0.750115
2273,0.728333,0.624978,0.650584,0.705722
2274,0.728333,0.722861,0.876294,0.772928
2275,0.728333,0.522515,0.627948,0.661241
2276,0.728333,0.710784,0.875847,0.843063
2277,0.728333,0.656226,0.573770,0.646071
2278,0.728333,0.713348,0.913225,0.811968
2279,0.728333,0.615907,0.454226,0.738837
2280,0.728333,0.716690,0.858425,0.677790
2281,0.728333,0.697545,0.810022,0.831943
2282,0.730000,0.464707,0.568972,0.559654
2283,0.730000,0.656887,0.659304,0.738487
2284,0.730000,0.647008,0.691465,0.616788
2285,0.730000,0.699454,0.786525,0.713782
2286,0.730000,0.707310,0.885875,0.696875
2287,0.730000,0.709503,0.890987,0.674054
2288,0.730000,0.705390,0.901246,0.723639
2289,0.730000,0.709870,0.908655,0.787785
2290,0.731667,0.687982,0.793684,0.692509
2291,0.731667,0.720068,0.933916,0.808462
2292,0.731667,0.701387,0.842652,0.738335
2293,0.731667,0.719015,0.823051,0.825519
2294,0.731667,0.678632,0.807480,0.770194
2295,0.731667,0.663906,0.669449,0.753193
2296,0.731667,0.684191,0.659899,0.752340
2297,0.731667,0.703737,0.818042,0.716963
2298,0.733333,0.685934,0.648932,0.804318
2299,0.733333,0.674297,0.710932,0.686190
2300,0.733333,0.637397,0.629439,0.695829
2301,0.733333,0.660844,0.764004,0.733945
2302,0.733333,0.666718,0.652197,0.750045
2303,0.733333,0.675443,0.609485,0.702499
2304,0.733333,0.712903,0.738567,0.656098
2305,0.733333,0.654231,0.719093,0.701632
2306,0.733333,0.692183,0.748616,0.745539
2307,0.733333,0.673371,0.723071,0.728828
2308,0.733333,0.699629,0.782845,0.746150
2309,0.733333,0.698784,0.866508,0.720118
2310,0.733333,0.699099,0.945369,0.863036
2311,0.733333,0.655823,0.524104,0.729342
2312,0.733333,0.679176,0.708169,0.714539
2313,0.733333,0.695029,0.834741,0.728875
2314,0.733333,0.673277,0.789270,0.737424
2315,0.733333,0.679301,0.857210,0.620974
2316,0.733333,0.615527,0.551058,0.692792
2317,0.733333,0.713845,0.909297,0.766761
2318,0.733333,0.677675,0.726739,0.704285
2319,0.733333,0.645780,0.508451,0.635150
2320,0.733333,0.618175,0.715966,0.652851
2321,0.733333,0.686800,0.822683,0.803769
2322,0.733333,0.628922,0.671147,0.651892
2323,0.733333,0.630834,0.740614,0.714905
2324,0.733333,0.717657,0.818745,0.833340
2325,0.733333,0.676857,0.647332,0.719738
2326,0.733333,0.620061,0.718164,0.653645
2327,0.733333,0.670101,0.737620,0.726085
2328,0.733333,0.693274,0.741585,0.729550
2329,0.733333,0.528924,0.683599,0.610598
2330,0.733333,0.675713,0.553230,0.659778
2331,0.733333,0.663069,0.791681,0.705536
2332,0.733333,0.681892,0.703848,0.793182
2333,0.733333,0.580331,0.551514,0.597609
2334,0.733333,0.666978,0.786298,0.729467
2335,0.733333,0.723966,0.890126,0.818305
2336,0.733333,0.518274,0.435114,0.637162
2337,0.733333,0.687664,0.876557,0.852734
2338,0.735000,0.690824,0.828809,0.715453
2339,0.735000,0.644765,0.840713,0.592309
2340,0.735000,0.679475,0.796564,0.728716
2341,0.735000,0.651748,0.645095,0.682490
2342,0.735000,0.664356,0.701957,0.684146
2343,0.735000,0.705356,0.855861,0.794073
2344,0.735000,0.699869,0.827815,0.583096
2345,0.736667,0.491081,0.609166,0.601059
2346,0.736667,0.684067,0.811909,0.772665
2347,0.736667,0.694938,0.769706,0.763218
2348,0.736667,0.691256,0.797461,0.692584
2349,0.736667,0.508566,0.565779,0.606008
2350,0.736667,0.665988,0.691930,0.671817
2351,0.736667,0.684067,0.811896,0.772708
2352,0.736667,0.695026,0.886693,0.741397
2353,0.738333,0.673642,0.869140,0.772622
2354,0.738333,0.677981,0.695791,0.648625
2355,0.738333,0.685761,0.859712,0.640711
2356,0.738333,0.619697,0.827782,0.747267
2357,0.738333,0.501699,0.321481,0.732868
2358,0.738333,0.603329,0.625584,0.749686
2359,0.738333,0.645820,0.776784,0.574071
2360,0.738333,0.670437,0.809400,0.662830
2361,0.738333,0.672222,0.794984,0.664681
2362,0.740000,0.710639,0.856826,0.811384
2363,0.740000,0.630643,0.610006,0.755745
2364,0.740000,0.666535,0.651025,0.761991
2365,0.740000,0.676709,0.722105,0.743173
2366,0.740000,0.691641,0.834077,0.765015
2367,0.741667,0.618577,0.616356,0.669053
2368,0.741667,0.652632,0.519710,0.721874
2369,0.741667,0.671784,0.835843,0.670829
2370,0.741667,0.628942,0.643436,0.588343
2371,0.741667,0.391327,0.600884,0.579153
2372,0.741667,0.649532,0.748781,0.689400
2373,0.741667,0.683871,0.732715,0.748983
2374,0.743333,0.693611,0.878189,0.724671
2375,0.743333,0.575621,0.824037,0.808457
2376,0.743333,0.666793,0.774167,0.754853
2377,0.743333,0.668502,0.826453,0.697389
2378,0.743333,0.706760,0.917918,0.804292
2379,0.743333,0.571586,0.452318,0.607704
2380,0.743333,0.670437,0.551742,0.745935
2381,0.743333,0.712549,0.835957,0.802440
2382,0.743333,0.583818,0.551727,0.678297
2383,0.745000,0.664298,0.693230,0.740986
2384,0.745000,0.720705,0.882189,0.895114
2385,0.745000,0.654329,0.655698,0.639072
2386,0.745000,0.709655,0.903653,0.713192
2387,0.745000,0.650231,0.752567,0.703602
2388,0.745000,0.723338,0.888225,0.773122
2389,0.746667,0.426294,0.526657,0.591338
2390,0.746667,0.480749,0.619794,0.629877
2391,0.746667,0.692768,0.824576,0.649129
2392,0.746667,0.710731,0.896946,0.801458
2393,0.746667,0.648734,0.807669,0.673953
2394,0.746667,0.682052,0.775796,0.746037
2395,0.746667,0.676486,0.750693,0.689216
2396,0.746667,0.699815,0.875345,0.729162
2397,0.746667,0.664746,0.778569,0.750601
2398,0.746667,0.672918,0.812901,0.766892
2399,0.748333,0.681126,0.649016,0.649092
2400,0.748333,0.698231,0.765227,0.730877
2401,0.748333,0.440815,0.635146,0.637950
2402,0.748333,0.697971,0.760639,0.756331
2403,0.748333,0.580337,0.578487,0.535158
2404,0.748333,0.669667,0.738175,0.711490
2405,0.748333,0.653523,0.704209,0.606999
2406,0.748333,0.708139,0.874416,0.857711
2407,0.748333,0.623274,0.646137,0.710980
2408,0.748333,0.700113,0.790103,0.731764
2409,0.748333,0.654679,0.759396,0.714593
2410,0.750000,0.708856,0.902851,0.783125
2411,0.750000,0.697293,0.889111,0.775043
2412,0.750000,0.701778,0.652591,0.719291
2413,0.750000,0.469667,0.694833,0.629269
2414,0.750000,0.636621,0.603279,0.741236
2415,0.750000,0.499384,0.615169,0.599660
2416,0.750000,0.720413,0.858656,0.906702
2417,0.750000,0.691576,0.768996,0.695348
2418,0.750000,0.491029,0.534289,0.501100
2419,0.750000,0.623956,0.452413,0.660419
2420,0.750000,0.718461,0.862714,0.692257
2421,0.750000,0.706571,0.837075,0.808659
2422,0.750000,0.694262,0.793108,0.762983
2423,0.750000,0.718614,0.789267,0.862081
2424,0.750000,0.637668,0.662344,0.722507
2425,0.750000,0.561603,0.733047,0.736618
2426,0.750000,0.699076,0.823491,0.739159
2427,0.750000,0.641620,0.753511,0.694018
2428,0.750000,0.685235,0.787120,0.616701
2429,0.750000,0.671190,0.716371,0.753424
2430,0.750000,0.671389,0.521461,0.723248
2431,0.750000,0.640694,0.633479,0.699058
2432,0.750000,0.698266,0.765643,0.732541
2433,0.750000,0.706490,0.879579,0.776771
2434,0.750000,0.599396,0.746179,0.695696
2435,0.750000,0.694844,0.840754,0.756931
2436,0.750000,0.650409,0.677329,0.720024
2437,0.750000,0.686697,0.698433,0.738020
2438,0.750000,0.628404,0.461825,0.682180
2439,0.750000,0.588973,0.769745,0.696061
2440,0.750000,0.706786,0.688860,0.749628
2441,0.750000,0.690437,0.817106,0.733243
2442,0.750000,0.717690,0.881348,0.771365
2443,0.750000,0.378351,0.478642,0.551408
2444,0.750000,0.710381,0.899973,0.747930
2445,0.750000,0.683006,0.783526,0.769089
2446,0.750000,0.709558,0.802226,0.678194
2447,0.750000,0.663960,0.752784,0.724020
2448,0.750000,0.652906,0.740093,0.758451
2449,0.750000,0.579778,0.590276,0.609307
2450,0.750000,0.711112,0.784340,0.760147
2451,0.751667,0.721955,0.889771,0.778585
2452,0.751667,0.696240,0.621269,0.741230
2453,0.751667,0.699023,0.815477,0.720638
2454,0.751667,0.436584,0.562895,0.590232
2455,0.751667,0.687075,0.745989,0.730392
2456,0.751667,0.685478,0.786365,0.795589
2457,0.753333,0.660779,0.759699,0.786535
2458,0.753333,0.656453,0.636826,0.500601
2459,0.753333,0.673774,0.786650,0.590926
2460,0.753333,0.634788,0.773648,0.732424
2461,0.753333,0.682669,0.731475,0.719432
2462,0.753333,0.694882,0.803012,0.738390
2463,0.753333,0.613570,0.647817,0.647911
2464,0.755000,0.699476,0.773290,0.735538
2465,0.755000,0.698622,0.740909,0.703942
2466,0.756667,0.682315,0.766482,0.759194
2467,0.756667,0.641102,0.789034,0.662377
2468,0.756667,0.704528,0.680310,0.710557
2469,0.756667,0.677059,0.866055,0.748687
2470,0.756667,0.728552,0.903030,0.824894
2471,0.756667,0.722853,0.859495,0.844470
2472,0.756667,0.661317,0.634000,0.730483
2473,0.756667,0.703234,0.882210,0.746965
2474,0.758333,0.654108,0.890162,0.749440
2475,0.758333,0.666976,0.693763,0.741890
2476,0.758333,0.660974,0.913556,0.845723
2477,0.758333,0.716401,0.901679,0.770327
2478,0.758333,0.690735,0.907986,0.869377
2479,0.758333,0.625083,0.644800,0.715962
2480,0.758333,0.693774,0.868004,0.728329
2481,0.758333,0.630366,0.703422,0.651985
2482,0.758333,0.688386,0.810360,0.770577
2483,0.758333,0.701922,0.885135,0.759939
2484,0.760000,0.573271,0.670994,0.565189
2485,0.760000,0.631848,0.568329,0.673964
2486,0.760000,0.638792,0.759776,0.663556
2487,0.760000,0.702715,0.848831,0.755571
2488,0.760000,0.700210,0.932698,0.728030
2489,0.761667,0.687581,0.926655,0.802458
2490,0.761667,0.696957,0.798265,0.804011
2491,0.761667,0.643137,0.627549,0.646076
2492,0.761667,0.617708,0.722504,0.671331
2493,0.761667,0.703920,0.822112,0.710606
2494,0.761667,0.700756,0.766526,0.763207
2495,0.761667,0.674646,0.821287,0.673372
2496,0.761667,0.730274,0.934671,0.938539
2497,0.761667,0.523314,0.678601,0.688950
2498,0.761667,0.655082,0.737278,0.661660
2499,0.763333,0.677778,0.711392,0.690364
2500,0.763333,0.692499,0.866986,0.742754
2501,0.763333,0.687164,0.862067,0.651565
2502,0.763333,0.557976,0.497785,0.676220
2503,0.763333,0.540371,0.352703,0.764229
2504,0.763333,0.695853,0.927311,0.718458
2505,0.765000,0.697023,0.692225,0.799212
2506,0.765000,0.590241,0.552868,0.657999
2507,0.765000,0.725388,0.959168,0.793602
2508,0.765000,0.610355,0.667787,0.656116
2509,0.765000,0.708985,0.707784,0.809285
2510,0.766667,0.723275,0.910777,0.730920
2511,0.766667,0.707609,0.808295,0.641365
2512,0.766667,0.674474,0.712313,0.759001
2513,0.766667,0.670505,0.792016,0.692367
2514,0.766667,0.717711,0.781933,0.834104
2515,0.766667,0.649937,0.573663,0.710444
2516,0.766667,0.699124,0.786081,0.733688
2517,0.766667,0.678814,0.729117,0.788611
2518,0.766667,0.700939,0.827230,0.728593
2519,0.766667,0.704711,0.825483,0.735419
2520,0.766667,0.678298,0.817045,0.734985
2521,0.766667,0.576482,0.460273,0.731174
2522,0.766667,0.693386,0.843469,0.793351
2523,0.766667,0.698534,0.817056,0.768636
2524,0.766667,0.629369,0.751202,0.759553
2525,0.766667,0.713050,0.890370,0.749894
2526,0.766667,0.432220,0.447921,0.575529
2527,0.766667,0.714109,0.891906,0.743845
2528,0.766667,0.694061,0.796201,0.703538
2529,0.766667,0.690326,0.722016,0.767201
2530,0.766667,0.668178,0.704533,0.708452
2531,0.766667,0.705403,0.887224,0.791143
2532,0.766667,0.675821,0.791776,0.633142
2533,0.766667,0.678613,0.640222,0.717069
2534,0.766667,0.653071,0.650974,0.761170
2535,0.766667,0.662405,0.760131,0.668579
2536,0.766667,0.700627,0.750366,0.778901
2537,0.766667,0.657233,0.794726,0.690657
2538,0.766667,0.684135,0.768905,0.705200
2539,0.766667,0.712682,0.870706,0.770824
2540,0.766667,0.684064,0.882262,0.618824
2541,0.766667,0.693672,0.856257,0.717001
2542,0.766667,0.652826,0.773951,0.672069
2543,0.766667,0.657633,0.792671,0.742106
2544,0.766667,0.704688,0.808176,0.822490
2545,0.766667,0.690022,0.587812,0.765897
2546,0.766667,0.681089,0.615678,0.756743
2547,0.766667,0.692983,0.615333,0.804949
2548,0.766667,0.658364,0.790244,0.672978
2549,0.766667,0.695054,0.805569,0.726534
2550,0.766667,0.692899,0.782038,0.770460
2551,0.766667,0.712622,0.903235,0.760416
2552,0.766667,0.671393,0.682487,0.754792
2553,0.766667,0.683180,0.555463,0.761834
2554,0.766667,0.614509,0.570385,0.689600
2555,0.766667,0.704473,0.868832,0.736619
2556,0.766667,0.687624,0.773448,0.735129
2557,0.766667,0.680022,0.742838,0.713228
2558,0.766667,0.709725,0.884085,0.773329
2559,0.766667,0.691817,0.727354,0.859842
2560,0.766667,0.661939,0.759043,0.654386
2561,0.766667,0.676429,0.720930,0.765005
2562,0.768333,0.711978,0.922461,0.890888
2563,0.768333,0.666282,0.617375,0.736344
2564,0.768333,0.701721,0.744068,0.632661
2565,0.768333,0.702009,0.844013,0.786324
2566,0.768333,0.594108,0.529905,0.792265
2567,0.770000,0.709656,0.861932,0.820316
2568,0.770000,0.698897,0.715522,0.807160
2569,0.770000,0.638719,0.755052,0.688550
2570,0.770000,0.716180,0.885892,0.755424
2571,0.770000,0.664888,0.701576,0.772347
2572,0.770000,0.730870,0.914289,0.855078
2573,0.770000,0.701176,0.753017,0.773070
2574,0.770000,0.677810,0.730189,0.764282
2575,0.770000,0.473968,0.459834,0.557770
2576,0.770000,0.708938,0.880346,0.817745
2577,0.770000,0.711193,0.825048,0.825791
2578,0.770000,0.566899,0.664727,0.685120
2579,0.771667,0.659906,0.694018,0.638564
2580,0.771667,0.680184,0.742513,0.733113
2581,0.771667,0.665537,0.652188,0.679244
2582,0.771667,0.596155,0.744388,0.699957
2583,0.773333,0.666634,0.749507,0.753371
2584,0.773333,0.689428,0.806502,0.755871
2585,0.773333,0.687623,0.787909,0.752003
2586,0.773333,0.634900,0.518478,0.688975
2587,0.773333,0.653443,0.853603,0.692774
2588,0.773333,0.701135,0.746377,0.756604
2589,0.773333,0.728479,0.893875,0.912246
2590,0.773333,0.705311,0.860673,0.780226
2591,0.773333,0.690943,0.853516,0.793459
2592,0.773333,0.642113,0.716072,0.598335
2593,0.775000,0.703779,0.834316,0.713351
2594,0.775000,0.663332,0.717568,0.755897
2595,0.775000,0.669239,0.728357,0.726402
2596,0.775000,0.641530,0.755957,0.756188
2597,0.775000,0.697978,0.834919,0.824515
2598,0.775000,0.702184,0.849160,0.695976
2599,0.775000,0.649892,0.827940,0.687065
2600,0.775000,0.469356,0.631147,0.604892
2601,0.775000,0.671434,0.732613,0.745064
2602,0.775000,0.728858,0.919141,0.876985
2603,0.775000,0.703758,0.798390,0.717711
2604,0.776667,0.690349,0.836309,0.614115
2605,0.776667,0.714202,0.882901,0.818023
2606,0.776667,0.678648,0.657556,0.594333
2607,0.776667,0.665684,0.569368,0.761547
2608,0.776667,0.671263,0.571673,0.634802
2609,0.778333,0.728797,0.914544,0.897626
2610,0.778333,0.695689,0.859280,0.731111
2611,0.778333,0.711873,0.810997,0.717933
2612,0.778333,0.696330,0.756906,0.718704
2613,0.778333,0.705292,0.869672,0.771748
2614,0.778333,0.721335,0.979138,0.814595
2615,0.778333,0.710229,0.917032,0.875893
2616,0.778333,0.704338,0.790010,0.792684
2617,0.778333,0.632458,0.739474,0.666510
2618,0.780000,0.705172,0.897455,0.745669
2619,0.780000,0.604182,0.662415,0.619808
2620,0.780000,0.666819,0.725705,0.785316
2621,0.780000,0.706154,0.874108,0.767056
2622,0.780000,0.675926,0.634146,0.706721
2623,0.780000,0.644455,0.713905,0.680151
2624,0.780000,0.710392,0.860379,0.823043
2625,0.780000,0.683897,0.772377,0.741437
2626,0.780000,0.730542,0.959730,0.937970
2627,0.781667,0.661025,0.697145,0.651930
2628,0.781667,0.686302,0.635052,0.848713
2629,0.781667,0.541843,0.389753,0.503069
2630,0.781667,0.694769,0.770493,0.745036
2631,0.781667,0.723141,0.895756,0.807180
2632,0.783333,0.718442,0.793437,0.858556
2633,0.783333,0.700038,0.779918,0.726355
2634,0.783333,0.704186,0.871596,0.756617
2635,0.783333,0.705367,0.861561,0.716243
2636,0.783333,0.681236,0.723810,0.746441
2637,0.783333,0.719040,0.868634,0.793086
2638,0.783333,0.704570,0.794853,0.724143
2639,0.783333,0.656566,0.766956,0.614776
2640,0.783333,0.715690,0.905359,0.665756
2641,0.783333,0.701632,0.867017,0.709072
2642,0.783333,0.689521,0.815956,0.724004
2643,0.783333,0.701318,0.833311,0.695551
2644,0.783333,0.618762,0.709848,0.645747
2645,0.783333,0.678711,0.731818,0.822676
2646,0.783333,0.732744,0.986173,0.946874
2647,0.783333,0.702575,0.861080,0.791573
2648,0.783333,0.583669,0.855953,0.841483
2649,0.783333,0.530065,0.523919,0.691399
2650,0.783333,0.637407,0.627958,0.665655
2651,0.783333,0.603099,0.634589,0.607977
2652,0.783333,0.708285,0.747331,0.787060
2653,0.783333,0.673289,0.703411,0.669553
2654,0.783333,0.698325,0.724327,0.836169
2655,0.783333,0.727795,0.904260,0.709022
2656,0.783333,0.701459,0.817840,0.766093
2657,0.783333,0.648329,0.680290,0.710230
2658,0.783333,0.667505,0.791410,0.766083
2659,0.783333,0.716913,0.915943,0.793578
2660,0.783333,0.692091,0.839474,0.783432
2661,0.783333,0.688455,0.754935,0.693512
2662,0.783333,0.647957,0.465942,0.640762
2663,0.783333,0.688956,0.758215,0.700749
2664,0.785000,0.620600,0.539602,0.686547
2665,0.785000,0.697946,0.886083,0.777032
2666,0.785000,0.667323,0.684924,0.778039
2667,0.785000,0.666628,0.706292,0.746998
2668,0.785000,0.690721,0.768376,0.747651
2669,0.785000,0.680596,0.796718,0.729661
2670,0.785000,0.651961,0.734271,0.706221
2671,0.785000,0.695241,0.832007,0.735448
2672,0.785000,0.716258,0.940788,0.645109
2673,0.785000,0.703882,0.726442,0.771136
2674,0.785000,0.693545,0.837589,0.790917
2675,0.785000,0.696643,0.828620,0.802561
2676,0.786667,0.656929,0.785410,0.729108
2677,0.786667,0.612286,0.711621,0.690877
2678,0.786667,0.691546,0.830703,0.768732
2679,0.786667,0.658826,0.816896,0.750310
2680,0.786667,0.672132,0.671690,0.710755
2681,0.786667,0.641321,0.667958,0.835906
2682,0.786667,0.680789,0.598318,0.750078
2683,0.786667,0.694027,0.805802,0.688475
2684,0.786667,0.692454,0.887204,0.815072
2685,0.786667,0.715110,0.878017,0.829438
2686,0.786667,0.714054,0.886790,0.758949
2687,0.786667,0.651137,0.684497,0.695247
2688,0.786667,0.703987,0.811073,0.784831
2689,0.788333,0.701766,0.899815,0.782231
2690,0.788333,0.716607,0.901579,0.764507
2691,0.788333,0.705472,0.830012,0.839074
2692,0.788333,0.703159,0.808640,0.737815
2693,0.788333,0.672652,0.722402,0.660298
2694,0.788333,0.717884,0.803913,0.765198
2695,0.790000,0.567435,0.619927,0.683723
2696,0.790000,0.698468,0.769345,0.768222
2697,0.790000,0.536777,0.432647,0.591188
2698,0.790000,0.691267,0.732101,0.805030
2699,0.790000,0.705836,0.793414,0.780210
2700,0.790000,0.690790,0.896134,0.721196
2701,0.790000,0.729550,0.945996,0.861663
2702,0.790000,0.645577,0.304666,0.724561
2703,0.790000,0.673987,0.423661,0.737685
2704,0.791667,0.661663,0.762987,0.762891
2705,0.791667,0.415958,0.633105,0.515623
2706,0.791667,0.710348,0.843628,0.826205
2707,0.791667,0.693685,0.790882,0.598432
2708,0.791667,0.521721,0.638877,0.666612
2709,0.791667,0.716924,0.867713,0.787516
2710,0.791667,0.719738,0.850181,0.775994
2711,0.791667,0.648787,0.635459,0.645469
2712,0.793333,0.707288,0.872617,0.778464
2713,0.793333,0.713069,0.893568,0.687742
2714,0.793333,0.685672,0.711118,0.648766
2715,0.793333,0.672859,0.725452,0.689854
2716,0.793333,0.724778,0.892562,0.803032
2717,0.793333,0.637417,0.747302,0.726984
2718,0.795000,0.711203,0.872695,0.864402
2719,0.795000,0.654282,0.845984,0.832796
2720,0.795000,0.649056,0.837458,0.857257
2721,0.795000,0.668705,0.751595,0.759627
2722,0.795000,0.701205,0.881537,0.730833
2723,0.795000,0.676632,0.762194,0.812393
2724,0.795000,0.700607,0.873640,0.723545
2725,0.795000,0.620941,0.638044,0.730674
2726,0.795000,0.664530,0.795828,0.771825
2727,0.795000,0.723459,0.948466,0.774358
2728,0.795000,0.660600,0.775690,0.687084
2729,0.796667,0.700355,0.824513,0.801634
2730,0.796667,0.619663,0.699783,0.432027
2731,0.796667,0.668717,0.794286,0.671692
2732,0.796667,0.684058,0.815855,0.725623
2733,0.796667,0.659505,0.591991,0.699928
2734,0.796667,0.675131,0.679397,0.665195
2735,0.798333,0.666649,0.815556,0.742895
2736,0.798333,0.654930,0.707581,0.742312
2737,0.798333,0.715176,0.839786,0.814088
2738,0.798333,0.658619,0.582240,0.686548
2739,0.798333,0.703237,0.905179,0.719145
2740,0.798333,0.615269,0.376389,0.739001
2741,0.798333,0.666503,0.651986,0.756720
2742,0.798333,0.686687,0.764823,0.720070
2743,0.798333,0.707118,0.796650,0.776949
2744,0.798333,0.699129,0.780480,0.740243
2745,0.798333,0.708868,0.831384,0.782348
2746,0.798333,0.697034,0.838202,0.785416
2747,0.800000,0.712879,0.865197,0.815867
2748,0.800000,0.682595,0.801302,0.762975
2749,0.800000,0.687855,0.780287,0.676784
2750,0.800000,0.705412,0.826394,0.780110
2751,0.800000,0.674223,0.732348,0.638819
2752,0.800000,0.618033,0.460785,0.722780
2753,0.800000,0.656271,0.800347,0.624978
2754,0.800000,0.574457,0.539627,0.681517
2755,0.800000,0.665011,0.611649,0.693891
2756,0.800000,0.574917,0.676195,0.703905
2757,0.800000,0.677196,0.828641,0.758009
2758,0.800000,0.563055,0.676070,0.568901
2759,0.800000,0.594896,0.827324,0.786207
2760,0.800000,0.639397,0.670247,0.712676
2761,0.800000,0.642215,0.662786,0.736554
2762,0.800000,0.709083,0.811923,0.762500
2763,0.800000,0.702724,0.889966,0.723387
2764,0.800000,0.683650,0.769736,0.780456
2765,0.800000,0.691526,0.812442,0.755689
2766,0.800000,0.684691,0.783876,0.826280
2767,0.800000,0.697443,0.836675,0.760972
2768,0.800000,0.661278,0.739869,0.693975
2769,0.800000,0.681851,0.812822,0.718336
2770,0.800000,0.710691,0.811783,0.745616
2771,0.800000,0.575295,0.762391,0.661375
2772,0.800000,0.721261,0.886214,0.747339
2773,0.800000,0.716160,0.907779,0.730224
2774,0.800000,0.700644,0.590254,0.924860
2775,0.800000,0.695973,0.762590,0.696442
2776,0.800000,0.716130,0.915776,0.803747
2777,0.800000,0.699672,0.835525,0.733378
2778,0.800000,0.646029,0.830994,0.845071
2779,0.800000,0.655039,0.740797,0.669018
2780,0.800000,0.723161,0.846065,0.751505
2781,0.800000,0.698889,0.711441,0.680866
2782,0.800000,0.326361,0.295615,0.291506
2783,0.800000,0.700460,0.750316,0.756448
2784,0.800000,0.692794,0.795006,0.822766
2785,0.800000,0.693935,0.793526,0.709965
2786,0.800000,0.713424,0.831575,0.744884
2787,0.800000,0.556695,0.779458,0.781752
2788,0.800000,0.612910,0.799842,0.733326
2789,0.800000,0.619419,0.710912,0.646128
2790,0.800000,0.661887,0.803464,0.693610
2791,0.801667,0.714099,0.909221,0.875285
2792,0.801667,0.699817,0.819348,0.808497
2793,0.801667,0.669255,0.678161,0.661276
2794,0.801667,0.641786,0.686248,0.786403
2795,0.801667,0.670448,0.815687,0.723877
2796,0.801667,0.664617,0.682412,0.739811
2797,0.801667,0.716469,0.808586,0.678190
2798,0.801667,0.655301,0.829370,0.565056
2799,0.801667,0.672475,0.697973,0.650183
2800,0.803333,0.689613,0.771882,0.768680
2801,0.803333,0.676715,0.735108,0.674310
2802,0.803333,0.633449,0.595523,0.661755
2803,0.803333,0.670255,0.608090,0.692434
2804,0.803333,0.705859,0.767769,0.810723
2805,0.805000,0.699388,0.628495,0.686330
2806,0.805000,0.707456,0.828732,0.735084
2807,0.805000,0.672358,0.712450,0.778483
2808,0.805000,0.633170,0.655195,0.643436
2809,0.805000,0.700550,0.798504,0.794999
2810,0.806667,0.673154,0.662161,0.845184
2811,0.806667,0.661180,0.764675,0.600259
2812,0.806667,0.723062,0.875423,0.885261
2813,0.806667,0.699199,0.738841,0.763724
2814,0.806667,0.664277,0.571376,0.759142
2815,0.808333,0.535755,0.615070,0.562061
2816,0.808333,0.695335,0.821902,0.658239
2817,0.808333,0.670625,0.694304,0.666256
2818,0.810000,0.667474,0.733918,0.788229
2819,0.810000,0.700877,0.771664,0.802670
2820,0.810000,0.701312,0.803540,0.698668
2821,0.810000,0.702854,0.875667,0.794643
2822,0.810000,0.691906,0.805299,0.779938
2823,0.810000,0.635920,0.727127,0.654494
2824,0.811667,0.705923,0.848014,0.850537
2825,0.811667,0.719500,0.927057,0.836779
2826,0.811667,0.651238,0.812107,0.673555
2827,0.811667,0.706436,0.871892,0.811447
2828,0.811667,0.680295,0.813154,0.755914
2829,0.811667,0.730957,0.801546,0.797618
2830,0.811667,0.688662,0.738894,0.768795
2831,0.811667,0.633406,0.720859,0.616694
2832,0.811667,0.686058,0.717232,0.755339
2833,0.811667,0.682235,0.777878,0.753281
2834,0.811667,0.680928,0.778130,0.712144
2835,0.811667,0.663914,0.862244,0.834151
2836,0.811667,0.693532,0.866851,0.783211
2837,0.813333,0.711819,0.809327,0.753571
2838,0.813333,0.671902,0.830298,0.746765
2839,0.813333,0.703427,0.843046,0.742429
2840,0.813333,0.668284,0.673984,0.703413
2841,0.813333,0.640797,0.787444,0.686048
2842,0.813333,0.673749,0.828619,0.744187
2843,0.813333,0.704742,0.839757,0.791642
2844,0.813333,0.703043,0.770298,0.838827
2845,0.815000,0.689684,0.753401,0.758209
2846,0.815000,0.691805,0.821225,0.805706
2847,0.815000,0.562210,0.670419,0.591661
2848,0.815000,0.641748,0.802618,0.689079
2849,0.816667,0.670027,0.667539,0.608094
2850,0.816667,0.643470,0.525550,0.713718
2851,0.816667,0.700720,0.862833,0.691843
2852,0.816667,0.668410,0.715463,0.699868
2853,0.816667,0.728519,0.944609,0.707497
2854,0.816667,0.689385,0.849986,0.799681
2855,0.816667,0.704872,0.588514,0.684660
2856,0.816667,0.691358,0.839131,0.758738
2857,0.816667,0.661332,0.740357,0.694840
2858,0.816667,0.702650,0.842115,0.634563
2859,0.816667,0.667892,0.586381,0.713967
2860,0.816667,0.714393,0.912103,0.778912
2861,0.816667,0.671673,0.760791,0.665090
2862,0.816667,0.662439,0.738201,0.777449
2863,0.816667,0.699141,0.772774,0.975615
2864,0.816667,0.634731,0.670086,0.749933
2865,0.816667,0.661970,0.796938,0.698327
2866,0.816667,0.714493,0.851959,0.839783
2867,0.816667,0.676553,0.778713,0.693614
2868,0.816667,0.695218,0.906548,0.743709
2869,0.816667,0.710992,0.911157,0.755733
2870,0.816667,0.674707,0.762518,0.820016
2871,0.816667,0.661379,0.803537,0.701451
2872,0.816667,0.696785,0.863232,0.714857
2873,0.816667,0.616831,0.616373,0.722554
2874,0.816667,0.672154,0.780563,0.748270
2875,0.816667,0.696374,0.819680,0.733789
2876,0.816667,0.695439,0.675469,0.799692
2877,0.816667,0.672655,0.758066,0.811830
2878,0.816667,0.659458,0.611569,0.793365
2879,0.816667,0.676290,0.865420,0.771362
2880,0.816667,0.699138,0.799149,0.762662
2881,0.816667,0.658883,0.799265,0.788400
2882,0.818333,0.700864,0.864189,0.828834
2883,0.818333,0.634553,0.675457,0.715171
2884,0.818333,0.703639,0.811328,0.786083
2885,0.818333,0.702744,0.824496,0.818111
2886,0.818333,0.649250,0.826750,0.719309
2887,0.818333,0.674029,0.730729,0.676126
2888,0.818333,0.679822,0.762588,0.693362
2889,0.820000,0.680819,0.777582,0.729591
2890,0.820000,0.690679,0.833177,0.806191
2891,0.820000,0.700197,0.788519,0.793360
2892,0.820000,0.647272,0.783315,0.745650
2893,0.820000,0.685260,0.734299,0.700089
2894,0.820000,0.656469,0.720121,0.728926
2895,0.820000,0.621563,0.602469,0.679547
2896,0.820000,0.669649,0.783049,0.674345
2897,0.821667,0.690880,0.867927,0.802048
2898,0.821667,0.693107,0.740513,0.750143
2899,0.821667,0.709984,0.909750,0.765122
2900,0.821667,0.717186,0.875298,0.743055
2901,0.823333,0.714473,0.949314,0.805079
2902,0.823333,0.622445,0.570267,0.684404
2903,0.823333,0.707071,0.863188,0.831981
2904,0.825000,0.730744,0.938095,0.953139
2905,0.825000,0.694609,0.834673,0.797538
2906,0.825000,0.707180,0.870583,0.793953
2907,0.825000,0.695700,0.901152,0.869503
2908,0.825000,0.720394,0.788361,0.842139
2909,0.825000,0.619826,0.738650,0.690294
2910,0.825000,0.667410,0.551153,0.698956
2911,0.825000,0.667090,0.822645,0.652642
2912,0.826667,0.713703,0.831316,0.771200
2913,0.826667,0.658856,0.460758,0.766510
2914,0.826667,0.527336,0.395556,0.534834
2915,0.826667,0.692044,0.718053,0.723341
2916,0.826667,0.711874,0.918235,0.759157
2917,0.826667,0.708050,0.875504,0.795764
2918,0.826667,0.708386,0.885936,0.768935
2919,0.828333,0.716640,0.875277,0.844150
2920,0.828333,0.594962,0.641553,0.711083
2921,0.828333,0.712350,0.888374,0.806806
2922,0.828333,0.705417,0.840165,0.739926
2923,0.828333,0.687776,0.766383,0.796221
2924,0.828333,0.706883,0.894417,0.787907
2925,0.828333,0.725871,0.896881,0.695243
2926,0.830000,0.641599,0.767839,0.753499
2927,0.830000,0.653537,0.613402,0.675792
2928,0.831667,0.704558,0.851402,0.802502
2929,0.831667,0.713543,0.847053,0.862958
2930,0.831667,0.534460,0.423831,0.519726
2931,0.831667,0.691614,0.908690,0.856331
2932,0.831667,0.712416,0.839310,0.848021
2933,0.831667,0.701696,0.884583,0.868068
2934,0.833333,0.701450,0.846746,0.743309
2935,0.833333,0.700278,0.820091,0.749862
2936,0.833333,0.592986,0.649620,0.562210
2937,0.833333,0.695090,0.762160,0.814607
2938,0.833333,0.695554,0.758029,0.887362
2939,0.833333,0.672093,0.629301,0.773465
2940,0.833333,0.691760,0.848069,0.791778
2941,0.833333,0.663322,0.606224,0.791542
2942,0.833333,0.681102,0.651027,0.770033
2943,0.833333,0.713620,0.817566,0.752962
2944,0.833333,0.688676,0.765039,0.740051
2945,0.833333,0.667410,0.550969,0.786818
2946,0.833333,0.682634,0.643478,0.763825
2947,0.833333,0.695789,0.710407,0.873690
2948,0.833333,0.678052,0.573308,0.785035
2949,0.833333,0.681562,0.551757,0.683804
2950,0.833333,0.717498,0.826883,0.792387
2951,0.833333,0.501750,0.850590,0.601481
2952,0.833333,0.710814,0.893665,0.796949
2953,0.833333,0.681708,0.848849,0.719020
2954,0.833333,0.676920,0.840138,0.805220
2955,0.833333,0.684660,0.769292,0.782764
2956,0.833333,0.605759,0.630486,0.712614
2957,0.833333,0.671192,0.669668,0.658270
2958,0.833333,0.732242,0.801046,0.812983
2959,0.833333,0.715468,0.777891,0.769338
2960,0.833333,0.709449,0.861354,0.763612
2961,0.833333,0.672481,0.749071,0.718470
2962,0.833333,0.715451,0.911565,0.702515
2963,0.833333,0.711388,0.888778,0.790843
2964,0.833333,0.586216,0.658010,0.599339
2965,0.833333,0.714961,0.892087,0.849817
2966,0.833333,0.540373,0.524357,0.768081
2967,0.833333,0.708820,0.876455,0.779320
2968,0.833333,0.594057,0.761650,0.636843
2969,0.835000,0.716539,0.918552,0.740932
2970,0.835000,0.650970,0.626738,0.639714
2971,0.835000,0.719053,0.925817,0.845597
2972,0.835000,0.689097,0.797066,0.728054
2973,0.836667,0.690380,0.583613,0.731465
2974,0.836667,0.694310,0.759889,0.728778
2975,0.836667,0.689647,0.692598,0.808828
2976,0.836667,0.683222,0.811409,0.755280
2977,0.836667,0.695357,0.811271,0.707621
2978,0.836667,0.700257,0.813286,0.778765
2979,0.836667,0.667518,0.618233,0.693454
2980,0.838333,0.703157,0.850069,0.745156
2981,0.838333,0.717328,0.920334,0.798655
2982,0.838333,0.596991,0.821877,0.683361
2983,0.838333,0.699286,0.813433,0.726213
2984,0.838333,0.715010,0.949036,0.749650
2985,0.840000,0.669813,0.563569,0.592257
2986,0.840000,0.705501,0.694199,0.740544
2987,0.840000,0.710539,0.799502,0.735578
2988,0.841667,0.709617,0.862806,0.767942
2989,0.841667,0.695897,0.723186,0.877351
2990,0.843333,0.678582,0.772091,0.717770
2991,0.843333,0.713469,0.913019,0.752270
2992,0.843333,0.582554,0.599652,0.662590
2993,0.843333,0.674908,0.878941,0.827058
2994,0.843333,0.609208,0.717162,0.756414
2995,0.843333,0.717943,0.920497,0.761650
2996,0.843333,0.701649,0.882980,0.800489
2997,0.843333,0.708830,0.905247,0.778341
2998,0.845000,0.664506,0.722698,0.671646
2999,0.845000,0.574264,0.576448,0.749243
3000,0.845000,0.663436,0.750521,0.568449
3001,0.846667,0.603129,0.673907,0.746161
3002,0.846667,0.677204,0.688346,0.714166
3003,0.846667,0.618742,0.521976,0.664728
3004,0.846667,0.726936,0.959964,0.780967
3005,0.846667,0.666929,0.654685,0.714211
3006,0.846667,0.696587,0.785902,0.752621
3007,0.846667,0.673080,0.471989,0.684460
3008,0.848333,0.692764,0.886132,0.721672
3009,0.848333,0.711567,0.894173,0.842605
3010,0.848333,0.674952,0.474628,0.888264
3011,0.848333,0.694552,0.872251,0.765811
3012,0.848333,0.714395,0.842731,0.741442
3013,0.850000,0.660536,0.663892,0.751638
3014,0.850000,0.638233,0.748197,0.679656
3015,0.850000,0.630598,0.596342,0.646829
3016,0.850000,0.689446,0.739995,0.813850
3017,0.850000,0.627700,0.720458,0.684969
3018,0.850000,0.690927,0.790443,0.829422
3019,0.850000,0.720122,0.843437,0.882548
3020,0.850000,0.715960,0.870520,0.789653
3021,0.850000,0.591977,0.669640,0.599364
3022,0.850000,0.671961,0.816743,0.761620
3023,0.850000,0.674919,0.541766,0.765551
3024,0.850000,0.667842,0.752193,0.750852
3025,0.850000,0.715928,0.841821,0.834453
3026,0.850000,0.615734,0.675359,0.787059
3027,0.850000,0.672770,0.742822,0.740902
3028,0.850000,0.660815,0.639145,0.718660
3029,0.850000,0.609223,0.857267,0.708327
3030,0.850000,0.705274,0.877412,0.766881
3031,0.850000,0.654662,0.707249,0.753778
3032,0.850000,0.714485,0.816600,0.754616
3033,0.850000,0.683937,0.609884,0.739145
3034,0.850000,0.631830,0.766804,0.725836
3035,0.850000,0.608249,0.636090,0.714495
3036,0.850000,0.677457,0.720970,0.818418
3037,0.850000,0.707434,0.922828,0.874533
3038,0.850000,0.664170,0.800896,0.762350
3039,0.850000,0.726363,0.933299,0.842414
3040,0.850000,0.702997,0.721095,0.654517
3041,0.850000,0.565043,0.501375,0.717910
3042,0.850000,0.726118,0.930235,0.833183
3043,0.850000,0.595808,0.471992,0.667613
3044,0.850000,0.716917,0.747519,0.876511
3045,0.850000,0.705943,0.901877,0.777641
3046,0.850000,0.713491,0.872736,0.794763
3047,0.850000,0.704714,0.786058,0.787814
3048,0.851667,0.577666,0.654837,0.704784
3049,0.851667,0.636171,0.608008,0.758394
3050,0.851667,0.697245,0.837473,0.802917
3051,0.851667,0.687230,0.768116,0.735646
3052,0.851667,0.708923,0.888763,0.800721
3053,0.853333,0.689754,0.655845,0.729155
3054,0.853333,0.712489,0.935555,0.779565
3055,0.853333,0.722864,0.939417,0.757275
3056,0.853333,0.693262,0.834003,0.779703
3057,0.853333,0.728309,0.891900,0.910809
3058,0.853333,0.695480,0.753426,0.798347
3059,0.855000,0.449740,0.644501,0.705868
3060,0.855000,0.710362,0.881701,0.821907
3061,0.855000,0.671320,0.749758,0.743680
3062,0.855000,0.664184,0.701418,0.838604
3063,0.856667,0.672506,0.818606,0.697706
3064,0.856667,0.692258,0.778502,0.683079
3065,0.856667,0.695331,0.695599,0.653992
3066,0.858333,0.713043,0.835646,0.768480
3067,0.858333,0.686171,0.718928,0.766063
3068,0.858333,0.696679,0.800286,0.709407
3069,0.858333,0.683805,0.808518,0.744904
3070,0.858333,0.708559,0.870604,0.797084
3071,0.858333,0.734613,1.000000,0.938269
3072,0.858333,0.571792,0.459753,0.743800
3073,0.858333,0.714784,0.912622,0.786330
3074,0.860000,0.650277,0.602249,0.769122
3075,0.860000,0.674847,0.704538,0.711121
3076,0.860000,0.547031,0.534435,0.683519
3077,0.860000,0.706533,0.806520,0.734220
3078,0.860000,0.696415,0.876773,0.715890
3079,0.861667,0.711486,0.827190,0.752182
3080,0.861667,0.692116,0.771256,0.802270
3081,0.861667,0.700182,0.762151,0.782835
3082,0.861667,0.709972,0.825298,0.759420
3083,0.861667,0.719548,0.937071,0.835636
3084,0.863333,0.672901,0.794029,0.755513
3085,0.863333,0.596964,0.718768,0.681319
3086,0.863333,0.665897,0.871042,0.741337
3087,0.863333,0.710305,0.954023,0.900335
3088,0.863333,0.714047,0.922934,0.827080
3089,0.863333,0.662550,0.787289,0.722908
3090,0.865000,0.709033,0.894139,0.793180
3091,0.865000,0.601531,0.722748,0.697791
3092,0.865000,0.706376,0.845743,0.809359
3093,0.865000,0.683868,0.566771,0.685500
3094,0.866667,0.695579,0.809080,0.763575
3095,0.866667,0.690661,0.699621,0.816334
3096,0.866667,0.682539,0.844542,0.742969
3097,0.866667,0.704528,0.892660,0.741102
3098,0.866667,0.698787,0.753587,0.736805
3099,0.866667,0.698321,0.834049,0.837161
3100,0.866667,0.729483,0.927963,0.905798
3101,0.866667,0.698002,0.719857,0.759021
3102,0.866667,0.722869,0.953723,0.906023
3103,0.866667,0.682883,0.810908,0.738347
3104,0.866667,0.709460,0.858203,0.833818
3105,0.866667,0.712815,0.852921,0.840910
3106,0.866667,0.710551,0.888958,0.810289
3107,0.866667,0.611502,0.606916,0.724288
3108,0.866667,0.673536,0.515731,0.682657
3109,0.866667,0.687000,0.656922,0.708829
3110,0.866667,0.677201,0.776835,0.772845
3111,0.866667,0.713673,0.898728,0.840927
3112,0.866667,0.610291,0.767477,0.721261
3113,0.866667,0.659191,0.717743,0.745100
3114,0.866667,0.707573,0.920670,0.880078
3115,0.866667,0.693204,0.839979,0.777481
3116,0.866667,0.624571,0.599784,0.751033
3117,0.866667,0.725627,0.945209,0.844309
3118,0.866667,0.716582,0.936458,0.786387
3119,0.866667,0.694281,0.781814,0.685265
3120,0.868333,0.704966,0.713834,0.734007
3121,0.868333,0.691449,0.745422,0.795946
3122,0.868333,0.701375,0.621064,0.744857
3123,0.870000,0.718638,0.906992,0.800749
3124,0.870000,0.497897,0.375898,0.596627
3125,0.870000,0.645029,0.535710,0.706505
3126,0.870000,0.728632,0.892332,0.917117
3127,0.871667,0.712863,0.876077,0.825479
3128,0.873333,0.694532,0.776407,0.777767
3129,0.873333,0.695646,0.848554,0.710857
3130,0.875000,0.710302,0.800101,0.727288
3131,0.875000,0.712057,0.854712,0.847196
3132,0.875000,0.703254,0.843755,0.785820
3133,0.875000,0.725990,0.856834,0.835028
3134,0.875000,0.654524,0.847114,0.757799
3135,0.876667,0.701736,0.809292,0.811590
3136,0.876667,0.645270,0.582981,0.750388
3137,0.878333,0.664036,0.661625,0.818969
3138,0.878333,0.682569,0.694170,0.776275
3139,0.878333,0.664528,0.720726,0.748640
3140,0.880000,0.721572,0.946900,0.819855
3141,0.880000,0.699569,0.827054,0.787813
3142,0.880000,0.704667,0.834648,0.771891
3143,0.881667,0.691836,0.753749,0.768587
3144,0.881667,0.704053,0.904345,0.862453
3145,0.883333,0.715547,0.922050,0.769965
3146,0.883333,0.685917,0.657790,0.756209
3147,0.883333,0.693492,0.710683,0.821770
3148,0.883333,0.697596,0.726410,0.720263
3149,0.883333,0.699763,0.802662,0.772544
3150,0.883333,0.714521,0.838717,0.666879
3151,0.883333,0.704232,0.812364,0.781411
3152,0.883333,0.638963,0.772100,0.655169
3153,0.883333,0.621872,0.738503,0.778135
3154,0.883333,0.697606,0.721986,0.665349
3155,0.883333,0.674389,0.771841,0.738905
3156,0.883333,0.713520,0.861934,0.856638
3157,0.883333,0.699821,0.852412,0.744155
3158,0.883333,0.603008,0.712996,0.642413
3159,0.883333,0.687370,0.838532,0.819726
3160,0.883333,0.713126,0.867227,0.904446
3161,0.883333,0.702309,0.783037,0.779674
3162,0.883333,0.708069,0.858317,0.797233
3163,0.883333,0.707059,0.814775,0.834770
3164,0.883333,0.571216,0.500818,0.756821
3165,0.883333,0.700333,0.825326,0.866706
3166,0.883333,0.662767,0.733822,0.711913
3167,0.883333,0.709670,0.895766,0.723057
3168,0.883333,0.697962,0.827099,0.706453
3169,0.883333,0.690127,0.827734,0.717476
3170,0.885000,0.650516,0.756743,0.641723
3171,0.885000,0.730940,0.938700,0.949410
3172,0.886667,0.703013,0.654914,0.838997
3173,0.886667,0.715533,0.893584,0.869032
3174,0.888333,0.713899,0.871278,0.796811
3175,0.888333,0.595200,0.706684,0.621126
3176,0.888333,0.693891,0.772938,0.818681
3177,0.888333,0.690253,0.860190,0.814104
3178,0.890000,0.656866,0.786117,0.730532
3179,0.891667,0.712949,0.832996,0.760025
3180,0.891667,0.659400,0.715431,0.751060
3181,0.891667,0.698298,0.891931,0.749851
3182,0.891667,0.699617,0.781921,0.830482
3183,0.891667,0.693832,0.769686,0.816628
3184,0.891667,0.671010,0.752854,0.660470
3185,0.893333,0.699647,0.865352,0.827665
3186,0.893333,0.723300,0.880140,0.834188
3187,0.893333,0.729302,0.965469,0.807792
3188,0.893333,0.722275,0.885814,0.777214
3189,0.893333,0.607072,0.553917,0.647248
3190,0.895000,0.729573,0.918815,0.803531
3191,0.895000,0.642641,0.741645,0.734716
3192,0.896667,0.672883,0.682872,0.742283
3193,0.896667,0.705341,0.837252,0.841076
3194,0.898333,0.711825,0.756457,0.849625
3195,0.898333,0.725144,0.912802,0.856383
3196,0.898333,0.673004,0.620937,0.753778
3197,0.898333,0.486224,0.770008,0.738788
3198,0.900000,0.651277,0.453217,0.757884
3199,0.900000,0.706004,0.834425,0.782808
3200,0.900000,0.699604,0.748511,0.773883
3201,0.900000,0.711100,0.861856,0.877627
3202,0.900000,0.716691,0.828852,0.885508
3203,0.900000,0.687119,0.728888,0.675543
3204,0.900000,0.694987,0.828206,0.705416
3205,0.900000,0.699935,0.875628,0.812143
3206,0.900000,0.697419,0.832906,0.810226
3207,0.900000,0.712503,0.725265,0.861957
3208,0.900000,0.678457,0.663354,0.742295
3209,0.900000,0.699257,0.869066,0.825502
3210,0.900000,0.710573,0.900535,0.838564
3211,0.900000,0.699698,0.869417,0.822314
3212,0.901667,0.721514,0.893214,0.832123
3213,0.901667,0.695042,0.799596,0.804313
3214,0.903333,0.714785,0.883037,0.697285
3215,0.903333,0.705473,0.822403,0.777055
3216,0.903333,0.671745,0.814830,0.713584
3217,0.903333,0.712628,0.899338,0.885999
3218,0.905000,0.642837,0.747955,0.773607
3219,0.905000,0.704928,0.836460,0.839401
3220,0.905000,0.725687,0.854483,0.907487
3221,0.906667,0.576418,0.686008,0.685958
3222,0.906667,0.704879,0.889187,0.826962
3223,0.908333,0.715341,0.901266,0.821811
3224,0.908333,0.707610,0.800600,0.648839
3225,0.910000,0.617050,0.702215,0.638766
3226,0.910000,0.686169,0.709170,0.612823
3227,0.910000,0.649840,0.721778,0.762265
3228,0.910000,0.687653,0.772153,0.748065
3229,0.911667,0.682393,0.569386,0.931221
3230,0.911667,0.709725,0.622464,0.632788
3231,0.911667,0.697948,0.838955,0.691263
3232,0.911667,0.668884,0.785770,0.770864
3233,0.911667,0.697288,0.849746,0.662872
3234,0.911667,0.521877,0.794520,0.694496
3235,0.911667,0.698640,0.836711,0.756330
3236,0.913333,0.668889,0.736639,0.825493
3237,0.913333,0.683706,0.834942,0.730877
3238,0.913333,0.692734,0.703296,0.766250
3239,0.915000,0.698304,0.764555,0.824224
3240,0.915000,0.694979,0.715006,0.872594
3241,0.915000,0.699639,0.844087,0.737006
3242,0.915000,0.704471,0.852354,0.807840
3243,0.915000,0.692130,0.834797,0.780050
3244,0.915000,0.722070,0.879724,0.967741
3245,0.916667,0.701719,0.819781,0.794764
3246,0.916667,0.731107,0.942091,0.803328
3247,0.916667,0.721125,0.920470,0.781951
3248,0.916667,0.700500,0.805436,0.807945
3249,0.916667,0.703172,0.735969,0.772530
3250,0.916667,0.727615,0.945696,0.931974
3251,0.916667,0.704842,0.761551,0.841448
3252,0.916667,0.697486,0.675370,0.854488
3253,0.916667,0.669420,0.689747,0.755184
3254,0.916667,0.715437,0.848515,0.860740
3255,0.916667,0.716209,0.910412,0.814874
3256,0.916667,0.706680,0.832452,0.708412
3257,0.918333,0.723899,0.800362,0.925549
3258,0.918333,0.679019,0.811789,0.719533
3259,0.918333,0.715959,0.752335,0.834167
3260,0.920000,0.701722,0.805481,0.749497
3261,0.920000,0.710862,0.912013,0.845128
3262,0.921667,0.581815,0.515355,0.686594
3263,0.925000,0.724722,0.893909,0.875275
3264,0.925000,0.690278,0.754454,0.753328
3265,0.925000,0.694064,0.829352,0.802949
3266,0.925000,0.712023,0.861564,0.861687
3267,0.926667,0.702432,0.816545,0.730841
3268,0.926667,0.706110,0.896668,0.846574
3269,0.926667,0.698369,0.839651,0.815120
3270,0.926667,0.722251,0.926015,0.876346
3271,0.928333,0.649843,0.784117,0.755284
3272,0.931667,0.614457,0.875332,0.780860
3273,0.931667,0.695027,0.815622,0.887172
3274,0.931667,0.694080,0.935193,0.864465
3275,0.931667,0.708039,0.744764,0.901846
3276,0.933333,0.671173,0.745658,0.893130
3277,0.933333,0.715638,0.868896,0.959347
3278,0.933333,0.712127,0.890449,0.754570
3279,0.933333,0.695667,0.802504,0.749324
3280,0.933333,0.725238,0.957841,0.783330
3281,0.933333,0.715547,0.915411,0.785269
3282,0.933333,0.708396,0.850033,0.801149
3283,0.933333,0.725874,0.955204,0.780260
3284,0.933333,0.701629,0.777303,0.764588
3285,0.933333,0.719074,0.885413,0.784498
3286,0.933333,0.687977,0.653725,0.825021
3287,0.933333,0.693752,0.837695,0.793638
3288,0.933333,0.712351,0.919227,0.769401
3289,0.935000,0.717167,0.932684,0.852902
3290,0.936667,0.618562,0.625518,0.674919
3291,0.936667,0.672835,0.873002,0.815518
3292,0.938333,0.720429,0.907085,0.827067
3293,0.938333,0.691049,0.643167,0.847600
3294,0.938333,0.717280,0.923079,0.846265
3295,0.938333,0.713978,0.830300,0.811202
3296,0.938333,0.720685,0.898437,0.675562
3297,0.940000,0.714031,0.935890,0.774979
3298,0.940000,0.724157,0.912541,0.947470
3299,0.940000,0.711946,0.872781,0.803743
3300,0.941667,0.697463,0.879833,0.867291
3301,0.941667,0.710258,0.768714,0.874924
3302,0.943333,0.705190,0.881163,0.764685
3303,0.945000,0.719920,0.835593,0.839784
3304,0.945000,0.704198,0.795195,0.943977
3305,0.946667,0.715027,0.875288,0.704027
3306,0.948333,0.713874,0.908740,0.882991
3307,0.950000,0.712899,0.860304,0.945602
3308,0.950000,0.726314,0.860520,0.840269
3309,0.950000,0.717989,0.927532,0.851437
3310,0.950000,0.699978,0.825389,0.690384
3311,0.950000,0.698732,0.745126,0.892839
3312,0.950000,0.693569,0.817344,0.849490
3313,0.950000,0.721113,0.861133,0.899197
3314,0.950000,0.698792,0.710892,0.658372
3315,0.951667,0.651465,0.720247,0.747038
3316,0.951667,0.671281,0.757174,0.745119
3317,0.955000,0.707520,0.872678,0.750359
3318,0.956667,0.701852,0.820860,0.791464
3319,0.958333,0.711044,0.883032,0.854248
3320,0.958333,0.732077,0.962494,0.902801
3321,0.960000,0.707347,0.777019,0.773186
3322,0.961667,0.713191,0.855564,0.780351
3323,0.963333,0.716222,0.915788,0.889765
3324,0.963333,0.706996,0.856726,0.893027
3325,0.963333,0.669945,0.755350,0.747660
3326,0.965000,0.721723,0.824353,0.776789
3327,0.965000,0.711283,0.822981,0.838802
3328,0.966667,0.720255,0.828358,0.896820
3329,0.966667,0.669694,0.760292,0.735522
3330,0.966667,0.730035,0.679841,0.901588
3331,0.966667,0.705487,0.910287,0.889910
3332,0.966667,0.705405,0.706618,0.665325
3333,0.966667,0.714694,0.888255,0.830701
3334,0.966667,0.718648,0.876404,0.771780
3335,0.966667,0.693803,0.795752,0.810980
3336,0.966667,0.719438,0.895577,0.899910
3337,0.966667,0.695044,0.807368,0.784126
3338,0.966667,0.701281,0.833652,0.825320
3339,0.968333,0.651824,0.829554,0.610627
3340,0.968333,0.705250,0.879432,0.806929
3341,0.968333,0.701492,0.797723,0.718489
3342,0.973333,0.707534,0.801009,0.788233
3343,0.975000,0.712147,0.912331,0.884374
3344,0.976667,0.698830,0.821704,0.754613
3345,0.978333,0.707220,0.854880,0.883453
3346,0.978333,0.721056,0.938445,0.891056
3347,0.980000,0.642312,0.764598,0.693306
3348,0.981667,0.691617,0.796392,0.797093
3349,0.983333,0.688109,0.803410,0.607270
3350,0.985000,0.691283,0.786878,0.769563
3351,0.986667,0.716424,0.868924,0.894602
3352,0.986667,0.704308,0.752529,0.779636
3353,0.988333,0.665611,0.728954,0.727282
3354,0.996667,0.687428,0.753795,0.746255
3355,0.998333,0.716062,0.876755,0.909695
3356,0.998333,0.672662,0.667685,0.795689
3357,1.000000,0.709134,0.891869,1.000000
3358,1.000000,0.671516,0.852159,0.750090
3359,1.000000,0.714697,0.840895,0.961178


==> data/rank_utils_wl2/ogbg-molesol_ogb.csv <==
i,target,point,point2,pair
0,0.000000,0.195794,0.016394,0.128185
1,0.185129,0.230560,0.023897,0.157218
2,0.185888,0.230111,0.025966,0.158086
3,0.201821,0.255995,0.032395,0.175577
4,0.219272,0.281442,0.044874,0.200232
5,0.227618,0.287358,0.043878,0.196209
6,0.230653,0.281958,0.041304,0.198641
7,0.242640,0.344552,0.098788,0.270235
8,0.242792,0.346379,0.066336,0.188051
9,0.242792,0.290703,0.023069,0.099475
10,0.247800,0.209400,0.000000,0.000000
11,0.259788,0.332828,0.093653,0.301905
12,0.260091,0.244960,0.008114,0.042581
13,0.268816,0.380494,0.122213,0.238116
14,0.271851,0.354104,0.102795,0.278309
15,0.272382,0.287480,0.041797,0.195494
16,0.276176,0.325432,0.038976,0.141631
17,0.279211,0.303427,0.062185,0.196842
18,0.279211,0.329048,0.060622,0.217823
19,0.279211,0.256007,0.032352,0.175509
20,0.284522,0.323798,0.077889,0.205779
21,0.286798,0.285013,0.040323,0.196411
22,0.288316,0.320902,0.057965,0.221614
23,0.297420,0.284666,0.041542,0.197228
24,0.298938,0.255979,0.032360,0.175444
25,0.316388,0.320530,0.060687,0.222599
26,0.317147,0.284367,0.043380,0.197917
27,0.319423,0.284680,0.041485,0.197148
28,0.319423,0.366679,0.095357,0.250473
29,0.323445,0.337247,0.097849,0.280821
30,0.324734,0.320416,0.063754,0.223551
31,0.327769,0.367562,0.086857,0.247982
32,0.330046,0.358684,0.080158,0.251643
33,0.333080,0.321097,0.058339,0.221547
34,0.333839,0.398002,0.133261,0.256344
35,0.333839,0.398002,0.133261,0.256344
36,0.337633,0.367320,0.092716,0.229383
37,0.348255,0.333458,0.084178,0.206203
38,0.349014,0.396746,0.108195,0.235152
39,0.350531,0.436222,0.169415,0.254759
40,0.352049,0.428362,0.153774,0.288315
41,0.352049,0.438193,0.182527,0.303941
42,0.357360,0.417846,0.142623,0.305375
43,0.376555,0.427295,0.151814,0.284884
44,0.377845,0.462366,0.211216,0.368372
45,0.380121,0.353755,0.100372,0.223542
46,0.381639,0.353682,0.100551,0.223521
47,0.381639,0.415664,0.154374,0.272950
48,0.381639,0.358268,0.083446,0.252768
49,0.382398,0.455290,0.174768,0.323672
50,0.385205,0.461828,0.204246,0.316836
51,0.386191,0.401397,0.135507,0.253012
52,0.387709,0.478658,0.190526,0.328304
53,0.389226,0.362811,0.085145,0.250430
54,0.395296,0.462797,0.180323,0.320253
55,0.398331,0.480167,0.234394,0.322266
56,0.398331,0.426961,0.140632,0.262857
57,0.399090,0.512704,0.210552,0.314434
58,0.399090,0.512704,0.210552,0.314434
59,0.400835,0.376268,0.043239,0.244535
60,0.402049,0.479885,0.227429,0.327833
61,0.402807,0.383676,0.104468,0.282804
62,0.402883,0.410093,0.122438,0.282738
63,0.405918,0.404486,0.119892,0.285631
64,0.409712,0.416730,0.161481,0.289817
65,0.413961,0.476991,0.217156,0.319718
66,0.414264,0.409618,0.127949,0.284240
67,0.415478,0.466307,0.188956,0.387912
68,0.418058,0.472315,0.225658,0.369338
69,0.418816,0.454087,0.159374,0.306939
70,0.422989,0.418177,0.131870,0.311517
71,0.424127,0.404887,0.120412,0.285657
72,0.433232,0.445876,0.190173,0.296378
73,0.433536,0.500241,0.255262,0.340124
74,0.433991,0.470958,0.176502,0.306221
75,0.436267,0.445599,0.189711,0.298287
76,0.437026,0.441727,0.185140,0.302056
77,0.437026,0.460763,0.184341,0.293613
78,0.437102,0.539901,0.258023,0.342048
79,0.438543,0.449441,0.167277,0.331616
80,0.443703,0.425676,0.101884,0.321979
81,0.444917,0.479272,0.206543,0.343536
82,0.446131,0.486242,0.241656,0.379304
83,0.449165,0.447575,0.171848,0.370017
84,0.449924,0.453848,0.200105,0.348850
85,0.450228,0.456537,0.195951,0.261236
86,0.450683,0.527144,0.225641,0.395821
87,0.451442,0.466535,0.166031,0.302293
88,0.452200,0.472312,0.205833,0.349051
89,0.452200,0.395094,0.045237,0.257807
90,0.454249,0.574473,0.326589,0.482826
91,0.455235,0.509870,0.232538,0.330524
92,0.458270,0.522179,0.240467,0.353219
93,0.459788,0.522767,0.282188,0.394652
94,0.460546,0.447434,0.171834,0.369923
95,0.462064,0.455335,0.151447,0.288959
96,0.465099,0.512786,0.248214,0.416061
97,0.465857,0.472096,0.134614,0.309837
98,0.465857,0.467715,0.189862,0.354925
99,0.471775,0.447639,0.168328,0.337886
100,0.472686,0.516900,0.175507,0.384709
101,0.473445,0.539251,0.279231,0.365124
102,0.478528,0.538364,0.291328,0.433857
103,0.479211,0.516329,0.175449,0.379141
104,0.479514,0.461713,0.187573,0.321990
105,0.480273,0.468281,0.202227,0.320307
106,0.481032,0.484248,0.237755,0.320250
107,0.482549,0.435184,0.126350,0.302642
108,0.482549,0.513209,0.245898,0.351622
109,0.483080,0.535515,0.265367,0.359743
110,0.483308,0.524409,0.302500,0.376281
111,0.484825,0.485160,0.232252,0.325005
112,0.484825,0.468455,0.200127,0.320424
113,0.486343,0.525278,0.347423,0.371994
114,0.486798,0.529636,0.194635,0.401105
115,0.487860,0.514971,0.278162,0.378518
116,0.488619,0.562855,0.305880,0.373505
117,0.488619,0.520976,0.264386,0.378803
118,0.489150,0.556101,0.317076,0.370645
119,0.490137,0.495649,0.130816,0.291003
120,0.492033,0.424313,0.145709,0.277991
121,0.494689,0.519663,0.262902,0.373410
122,0.495372,0.547368,0.327554,0.369038
123,0.496206,0.479407,0.153046,0.300383
124,0.496965,0.501631,0.221999,0.369376
125,0.496965,0.495587,0.209306,0.331558
126,0.498483,0.561137,0.257742,0.348474
127,0.498483,0.570821,0.284915,0.414614
128,0.504173,0.616551,0.404120,0.467467
129,0.506070,0.497747,0.203969,0.324676
130,0.506829,0.546649,0.440342,0.431069
131,0.507815,0.573357,0.372771,0.385711
132,0.508346,0.556268,0.259669,0.433276
133,0.509105,0.527523,0.311320,0.390843
134,0.509105,0.551930,0.259872,0.388534
135,0.509863,0.585766,0.388576,0.448125
136,0.509863,0.536857,0.261581,0.380969
137,0.509863,0.518247,0.272974,0.365858
138,0.510546,0.565477,0.300125,0.351075
139,0.511229,0.546242,0.359055,0.422494
140,0.511381,0.500932,0.231895,0.355086
141,0.515175,0.502527,0.184343,0.343392
142,0.515933,0.538883,0.317055,0.365034
143,0.515933,0.499214,0.187765,0.384117
144,0.515933,0.538914,0.304493,0.423586
145,0.518209,0.552852,0.255383,0.379160
146,0.519347,0.570997,0.309658,0.410859
147,0.520486,0.542137,0.301757,0.396459
148,0.520486,0.547299,0.308480,0.418557
149,0.521244,0.593768,0.393297,0.396234
150,0.522003,0.532011,0.323240,0.383578
151,0.522762,0.492784,0.327857,0.343436
152,0.522762,0.522515,0.192427,0.397022
153,0.523520,0.511049,0.241140,0.355552
154,0.523520,0.560713,0.325863,0.405628
155,0.524279,0.538121,0.279948,0.413140
156,0.524279,0.610888,0.428312,0.482165
157,0.525114,0.536224,0.327044,0.381635
158,0.525190,0.522818,0.288447,0.353824
159,0.526555,0.555288,0.312004,0.425635
160,0.528073,0.535974,0.164198,0.375800
161,0.528073,0.532461,0.312638,0.366358
162,0.528832,0.536447,0.229558,0.401915
163,0.528832,0.522280,0.240067,0.353420
164,0.529590,0.538636,0.355145,0.369887
165,0.529590,0.532735,0.327621,0.389518
166,0.531866,0.598909,0.449311,0.460184
167,0.533384,0.527767,0.243564,0.349284
168,0.533384,0.574891,0.370669,0.436409
169,0.533384,0.570338,0.356584,0.438837
170,0.534143,0.583417,0.344874,0.412587
171,0.534598,0.582050,0.342096,0.391873
172,0.534901,0.675868,0.560767,0.527057
173,0.534901,0.528064,0.268770,0.358601
174,0.535660,0.525028,0.291588,0.363922
175,0.536419,0.517963,0.243298,0.342199
176,0.536419,0.560055,0.339253,0.401507
177,0.537026,0.543340,0.318693,0.362514
178,0.538695,0.516264,0.255192,0.327540
179,0.540212,0.582020,0.350517,0.414309
180,0.540971,0.596603,0.426630,0.403328
181,0.540971,0.567326,0.324300,0.426058
182,0.541730,0.511685,0.258969,0.350743
183,0.543247,0.540568,0.288764,0.378642
184,0.543854,0.528284,0.241743,0.372775
185,0.544006,0.568795,0.345577,0.374826
186,0.544006,0.524522,0.217377,0.345715
187,0.544006,0.625079,0.429854,0.484021
188,0.544765,0.549352,0.210737,0.384999
189,0.545448,0.586529,0.337794,0.417742
190,0.546282,0.558750,0.351807,0.387627
191,0.546282,0.540549,0.285019,0.363232
192,0.546282,0.540549,0.285018,0.363232
193,0.548558,0.587047,0.342081,0.446955
194,0.548558,0.574190,0.410331,0.449396
195,0.549317,0.589742,0.394682,0.448110
196,0.549317,0.598267,0.419034,0.464900
197,0.550076,0.546503,0.305995,0.359543
198,0.550455,0.583846,0.409587,0.414148
199,0.552807,0.559884,0.296525,0.413083
200,0.553111,0.562060,0.329317,0.434402
201,0.553869,0.567392,0.322604,0.428285
202,0.553869,0.523000,0.239956,0.376999
203,0.554628,0.529458,0.305882,0.369072
204,0.554628,0.532219,0.319607,0.386074
205,0.554932,0.593734,0.342457,0.432795
206,0.555387,0.578620,0.386031,0.453364
207,0.555387,0.560665,0.355159,0.362703
208,0.556904,0.574760,0.382711,0.447660
209,0.556904,0.588637,0.326317,0.466361
210,0.557663,0.558490,0.325398,0.400220
211,0.558422,0.548433,0.337080,0.385529
212,0.558422,0.584544,0.257262,0.373580
213,0.559181,0.592687,0.397626,0.453490
214,0.559181,0.614308,0.394118,0.452557
215,0.559939,0.612336,0.343790,0.447365
216,0.560698,0.584393,0.382033,0.431151
217,0.560698,0.553373,0.289812,0.399263
218,0.560926,0.511441,0.232259,0.397668
219,0.561457,0.536938,0.248705,0.360105
220,0.561912,0.517929,0.213813,0.369465
221,0.562215,0.559760,0.337620,0.375004
222,0.563733,0.533900,0.313348,0.364426
223,0.564492,0.582883,0.332668,0.414705
224,0.564492,0.610610,0.468790,0.391301
225,0.565250,0.577954,0.373940,0.373074
226,0.565250,0.555926,0.361103,0.404219
227,0.566009,0.536243,0.327060,0.381636
228,0.566009,0.562646,0.335828,0.388759
229,0.566768,0.558267,0.295917,0.440402
230,0.567527,0.590531,0.433212,0.431686
231,0.567982,0.564131,0.310713,0.348027
232,0.568285,0.633324,0.469857,0.479733
233,0.569044,0.580163,0.344839,0.442563
234,0.569044,0.622488,0.436800,0.469477
235,0.569120,0.573087,0.258355,0.435289
236,0.569272,0.606316,0.412598,0.449388
237,0.570486,0.556529,0.370133,0.440795
238,0.570561,0.590756,0.435385,0.409295
239,0.571320,0.605166,0.398187,0.413857
240,0.572079,0.584415,0.411858,0.411842
241,0.572079,0.626616,0.435901,0.469108
242,0.573141,0.627772,0.429403,0.427019
243,0.573596,0.591258,0.391780,0.459948
244,0.574355,0.609144,0.398739,0.443339
245,0.575114,0.572866,0.264909,0.433232
246,0.575114,0.573878,0.404563,0.401358
247,0.576631,0.546956,0.315572,0.386336
248,0.576631,0.594845,0.364547,0.404560
249,0.576631,0.630583,0.413044,0.467263
250,0.576631,0.559891,0.370188,0.416201
251,0.576707,0.558158,0.235844,0.406641
252,0.579666,0.625767,0.450349,0.483587
253,0.580197,0.612446,0.434186,0.394115
254,0.580273,0.649676,0.376648,0.413155
255,0.581942,0.568564,0.343310,0.384684
256,0.582094,0.583145,0.338919,0.393559
257,0.582170,0.615307,0.464263,0.442507
258,0.582398,0.662073,0.542670,0.471362
259,0.584219,0.619379,0.505262,0.471328
260,0.584219,0.607064,0.433292,0.457226
261,0.584522,0.515010,0.287838,0.364473
262,0.584750,0.583938,0.352349,0.379685
263,0.588012,0.606926,0.430234,0.446958
264,0.588012,0.623325,0.494438,0.493844
265,0.588012,0.649863,0.492760,0.505118
266,0.588771,0.610873,0.454925,0.455598
267,0.588771,0.558777,0.289906,0.356221
268,0.590288,0.595830,0.367538,0.428096
269,0.590516,0.581482,0.294937,0.411940
270,0.591047,0.535752,0.318308,0.333592
271,0.591047,0.628767,0.502956,0.443218
272,0.591047,0.574050,0.306584,0.395565
273,0.591806,0.617515,0.423670,0.478267
274,0.591806,0.642503,0.434741,0.463688
275,0.592109,0.599170,0.291966,0.403302
276,0.592109,0.606848,0.291188,0.362295
277,0.592564,0.595435,0.371480,0.371223
278,0.592944,0.603812,0.379811,0.449561
279,0.594082,0.595520,0.425394,0.440755
280,0.594082,0.577559,0.401037,0.416500
281,0.594841,0.600452,0.440811,0.432350
282,0.594841,0.626465,0.409449,0.442967
283,0.595296,0.601380,0.269152,0.348205
284,0.595599,0.591200,0.406726,0.427342
285,0.596358,0.618862,0.478921,0.479362
286,0.597117,0.589900,0.391553,0.430168
287,0.597117,0.576518,0.386195,0.343810
288,0.599393,0.582345,0.409806,0.411573
289,0.600910,0.574446,0.335190,0.383422
290,0.600910,0.639904,0.456126,0.457288
291,0.600910,0.631533,0.554426,0.506162
292,0.600910,0.620388,0.480565,0.485049
293,0.601669,0.631218,0.420592,0.417658
294,0.601669,0.611400,0.305597,0.429688
295,0.602428,0.601165,0.446723,0.435865
296,0.602428,0.607007,0.444668,0.425744
297,0.603187,0.629603,0.504786,0.503778
298,0.603945,0.558464,0.289038,0.417793
299,0.604704,0.628321,0.511417,0.450633
300,0.604704,0.630813,0.453873,0.444658
301,0.606222,0.634120,0.517779,0.479342
302,0.606677,0.599673,0.288452,0.370502
303,0.606980,0.631795,0.503036,0.444099
304,0.607587,0.676716,0.571561,0.483371
305,0.607739,0.588060,0.357180,0.409404
306,0.607739,0.663344,0.561089,0.481947
307,0.607739,0.595165,0.368418,0.466052
308,0.609256,0.563569,0.295808,0.382895
309,0.610774,0.609860,0.399947,0.443170
310,0.610774,0.642346,0.518541,0.503947
311,0.611533,0.631163,0.426714,0.481529
312,0.611533,0.618031,0.427902,0.438770
313,0.611533,0.605902,0.399593,0.413696
314,0.611836,0.679509,0.504403,0.485796
315,0.612291,0.667984,0.505124,0.469460
316,0.613050,0.683300,0.585846,0.500796
317,0.613809,0.612261,0.456291,0.419228
318,0.614568,0.613951,0.440996,0.410304
319,0.614643,0.552544,0.221117,0.362682
320,0.615857,0.679607,0.507322,0.492190
321,0.616085,0.673829,0.555370,0.477051
322,0.616085,0.629380,0.460232,0.490945
323,0.618361,0.579340,0.306172,0.435856
324,0.619879,0.647276,0.464277,0.547793
325,0.619879,0.607885,0.470689,0.480538
326,0.620637,0.643406,0.494274,0.451329
327,0.621548,0.668748,0.479335,0.500542
328,0.622155,0.648378,0.469242,0.454416
329,0.622155,0.641619,0.529895,0.508572
330,0.622914,0.587814,0.299535,0.439833
331,0.622914,0.683842,0.590089,0.555609
332,0.622914,0.655938,0.509882,0.516740
333,0.623672,0.649127,0.514699,0.520793
334,0.623672,0.642126,0.464947,0.485502
335,0.623672,0.612796,0.439698,0.445478
336,0.624431,0.623314,0.478535,0.418513
337,0.624431,0.689806,0.592001,0.508364
338,0.624431,0.640019,0.524032,0.461503
339,0.624886,0.697292,0.648947,0.517522
340,0.625190,0.607190,0.457283,0.412376
341,0.625948,0.619715,0.335091,0.382144
342,0.627466,0.654192,0.580422,0.482031
343,0.627921,0.598887,0.391255,0.366214
344,0.628983,0.645745,0.544146,0.500201
345,0.629742,0.643086,0.523024,0.498018
346,0.629742,0.644885,0.534505,0.426139
347,0.631259,0.596034,0.421894,0.418864
348,0.632018,0.673136,0.531000,0.540636
349,0.632018,0.649265,0.538359,0.470312
350,0.632018,0.656196,0.513659,0.474687
351,0.632018,0.600940,0.464515,0.359654
352,0.632777,0.639331,0.496699,0.450424
353,0.634294,0.611598,0.458385,0.478732
354,0.634294,0.604439,0.397131,0.475807
355,0.634370,0.654889,0.491478,0.490142
356,0.635053,0.642663,0.512154,0.485779
357,0.635508,0.671994,0.522540,0.482894
358,0.635812,0.616958,0.423290,0.467662
359,0.636571,0.631501,0.455119,0.444487
360,0.636571,0.647271,0.538700,0.474003
361,0.637329,0.627566,0.437936,0.492208
362,0.637329,0.650561,0.557041,0.491714
363,0.638088,0.639151,0.482208,0.439905
364,0.638088,0.651248,0.510095,0.477791
365,0.638847,0.672173,0.518229,0.482185
366,0.638847,0.664451,0.581781,0.513091
367,0.638847,0.628072,0.477737,0.484650
368,0.638847,0.672924,0.605168,0.537414
369,0.639605,0.688174,0.603276,0.562207
370,0.641123,0.632602,0.436769,0.486020
371,0.641123,0.623546,0.469419,0.417206
372,0.641882,0.685004,0.562279,0.470395
373,0.642640,0.637208,0.545372,0.518944
374,0.642868,0.728962,0.721240,0.475682
375,0.643399,0.597868,0.428797,0.438461
376,0.644158,0.625897,0.508425,0.467376
377,0.644158,0.642185,0.523078,0.482925
378,0.644917,0.684487,0.630848,0.554721
379,0.644917,0.648379,0.546722,0.469125
380,0.644917,0.623289,0.478438,0.418570
381,0.645599,0.676543,0.554429,0.526201
382,0.645675,0.627698,0.524366,0.486787
383,0.646206,0.691248,0.568803,0.539000
384,0.646282,0.665374,0.543050,0.512345
385,0.646434,0.677038,0.572765,0.508390
386,0.646434,0.627029,0.421089,0.449661
387,0.648710,0.664066,0.525420,0.468843
388,0.649469,0.648374,0.495907,0.489846
389,0.649469,0.656831,0.514700,0.474504
390,0.649469,0.665260,0.639343,0.636157
391,0.650228,0.655665,0.587654,0.520098
392,0.650228,0.661666,0.514457,0.484890
393,0.650228,0.699978,0.613728,0.493209
394,0.650379,0.635338,0.436849,0.480470
395,0.651745,0.656404,0.567538,0.490427
396,0.651745,0.675371,0.617668,0.498913
397,0.651745,0.684615,0.582915,0.508124
398,0.652504,0.689736,0.592198,0.527728
399,0.652504,0.658274,0.559483,0.523633
400,0.652504,0.608263,0.383674,0.453674
401,0.654021,0.622333,0.418615,0.435353
402,0.655539,0.655581,0.492366,0.504429
403,0.657056,0.588902,0.424208,0.412281
404,0.657815,0.681684,0.491332,0.465429
405,0.657967,0.630949,0.522317,0.492089
406,0.658574,0.648380,0.519771,0.533484
407,0.658574,0.695584,0.582330,0.561578
408,0.660850,0.701750,0.572624,0.526854
409,0.660850,0.639023,0.447652,0.491488
410,0.661760,0.739883,0.742447,0.487653
411,0.662898,0.704666,0.610638,0.511762
412,0.663126,0.608927,0.426059,0.375300
413,0.663126,0.647589,0.478442,0.496074
414,0.664416,0.706869,0.613767,0.555924
415,0.665326,0.694176,0.581823,0.559379
416,0.666161,0.691341,0.631838,0.527733
417,0.666161,0.657955,0.534092,0.525527
418,0.666161,0.695395,0.641436,0.543044
419,0.667678,0.700142,0.654867,0.533941
420,0.667678,0.669399,0.539231,0.498793
421,0.669196,0.691285,0.604941,0.576418
422,0.669196,0.691651,0.605622,0.576398
423,0.669954,0.694965,0.640670,0.543255
424,0.669954,0.695735,0.582742,0.561542
425,0.669954,0.697515,0.637275,0.515239
426,0.670258,0.719635,0.693061,0.564494
427,0.672231,0.695054,0.598612,0.557999
428,0.672231,0.680409,0.700332,0.689690
429,0.672231,0.681451,0.633230,0.505342
430,0.672989,0.651678,0.556553,0.494647
431,0.672989,0.710607,0.703572,0.579683
432,0.672989,0.708876,0.658565,0.572065
433,0.672989,0.617704,0.446518,0.435304
434,0.675266,0.622241,0.464262,0.479665
435,0.675266,0.691169,0.587977,0.584855
436,0.675873,0.698243,0.618452,0.562335
437,0.676783,0.662322,0.516682,0.422030
438,0.676783,0.697316,0.636176,0.544570
439,0.676783,0.674387,0.569940,0.516159
440,0.676783,0.758502,0.726510,0.589939
441,0.677086,0.679136,0.616224,0.514472
442,0.677542,0.690673,0.610411,0.478813
443,0.677542,0.686252,0.560934,0.590063
444,0.677542,0.688465,0.605282,0.482278
445,0.678452,0.690293,0.629468,0.537340
446,0.679287,0.647541,0.520638,0.496307
447,0.679818,0.685624,0.638798,0.522184
448,0.679818,0.690413,0.618801,0.480556
449,0.680577,0.738531,0.719664,0.515946
450,0.681335,0.628949,0.488129,0.397601
451,0.681563,0.605814,0.469955,0.473607
452,0.681639,0.732806,0.696258,0.585635
453,0.682094,0.745257,0.688527,0.562320
454,0.682853,0.679642,0.573793,0.475236
455,0.683384,0.696145,0.636580,0.530143
456,0.683612,0.722500,0.586034,0.596669
457,0.683612,0.700822,0.634174,0.475273
458,0.684294,0.744381,0.653796,0.556737
459,0.684370,0.692902,0.636617,0.473013
460,0.684370,0.668286,0.488252,0.484370
461,0.684370,0.697507,0.636419,0.477603
462,0.685129,0.731389,0.702388,0.544979
463,0.685129,0.718972,0.701524,0.572191
464,0.685584,0.668729,0.524887,0.492904
465,0.685888,0.726658,0.748505,0.584958
466,0.686646,0.697545,0.607822,0.560023
467,0.686646,0.706660,0.635210,0.509618
468,0.686646,0.717667,0.663868,0.498689
469,0.686646,0.725992,0.720693,0.590698
470,0.687405,0.690843,0.587947,0.538851
471,0.687405,0.796695,0.791104,0.610177
472,0.687405,0.698017,0.621846,0.542033
473,0.687405,0.703883,0.612163,0.542223
474,0.688164,0.690345,0.587169,0.532000
475,0.688695,0.673697,0.595689,0.468112
476,0.688695,0.792408,0.909797,0.617721
477,0.689074,0.718489,0.584764,0.478919
478,0.689681,0.706847,0.647208,0.654434
479,0.689681,0.671944,0.499138,0.490393
480,0.691199,0.730288,0.642102,0.597182
481,0.691654,0.695573,0.608485,0.478490
482,0.691958,0.676041,0.507444,0.484956
483,0.692109,0.648296,0.518067,0.492116
484,0.692868,0.690293,0.629468,0.537340
485,0.693475,0.695392,0.631537,0.574540
486,0.693475,0.711425,0.711274,0.539283
487,0.693475,0.729424,0.714176,0.586958
488,0.694082,0.698919,0.620211,0.547506
489,0.694992,0.730385,0.642343,0.597148
490,0.695751,0.690514,0.573865,0.530508
491,0.696510,0.796201,0.790835,0.609782
492,0.696510,0.737096,0.647114,0.546644
493,0.696510,0.698984,0.603466,0.486197
494,0.697269,0.729570,0.650043,0.519230
495,0.697269,0.703769,0.637949,0.582837
496,0.698027,0.761599,0.791431,0.624374
497,0.698027,0.734488,0.822935,0.583313
498,0.698786,0.723668,0.675579,0.537193
499,0.698786,0.691851,0.627292,0.532835
500,0.698786,0.728419,0.698990,0.545639
501,0.698786,0.722597,0.716178,0.550756
502,0.698786,0.716783,0.688352,0.563934
503,0.699545,0.731857,0.689696,0.542191
504,0.699545,0.703114,0.697920,0.578447
505,0.700303,0.681872,0.551210,0.507192
506,0.700303,0.748054,0.742641,0.631660
507,0.700379,0.675508,0.580388,0.510395
508,0.701062,0.712257,0.684132,0.548697
509,0.701062,0.728402,0.645656,0.513716
510,0.701366,0.678579,0.591585,0.515178
511,0.701821,0.696142,0.596412,0.545771
512,0.701821,0.773306,0.777493,0.594856
513,0.701821,0.734333,0.683912,0.601975
514,0.701821,0.672171,0.585058,0.489475
515,0.702580,0.732047,0.683183,0.612830
516,0.702580,0.725956,0.657906,0.535290
517,0.702580,0.688177,0.613575,0.483940
518,0.703338,0.731641,0.669797,0.594765
519,0.703338,0.758828,0.798996,0.629039
520,0.703338,0.720962,0.667724,0.596975
521,0.703945,0.689199,0.619573,0.527992
522,0.703945,0.689199,0.619573,0.527992
523,0.704097,0.741330,0.690938,0.585326
524,0.704856,0.744419,0.683720,0.570623
525,0.705615,0.621756,0.424841,0.419250
526,0.706373,0.683911,0.589776,0.555460
527,0.706373,0.710392,0.623280,0.563352
528,0.707132,0.746307,0.717333,0.486797
529,0.707132,0.734187,0.669596,0.529038
530,0.707663,0.814531,0.882038,0.722899
531,0.709181,0.717691,0.689440,0.558498
532,0.709408,0.773108,0.760313,0.648506
533,0.710167,0.693856,0.518204,0.473904
534,0.710167,0.684463,0.586889,0.490018
535,0.710926,0.657828,0.541085,0.471319
536,0.710926,0.764717,0.781204,0.563508
537,0.711684,0.726963,0.673899,0.526089
538,0.711684,0.755090,0.770391,0.590379
539,0.711684,0.736550,0.687001,0.527837
540,0.711836,0.719951,0.609738,0.507921
541,0.712443,0.688424,0.606134,0.482154
542,0.712443,0.783096,0.805261,0.638859
543,0.712443,0.750109,0.742474,0.579007
544,0.712443,0.740669,0.744638,0.594059
545,0.713961,0.748555,0.828376,0.636156
546,0.713961,0.748145,0.742481,0.631503
547,0.714719,0.712902,0.629396,0.580699
548,0.714719,0.716353,0.645515,0.536161
549,0.715478,0.728345,0.687873,0.582076
550,0.715630,0.778390,0.770343,0.630106
551,0.716237,0.796374,0.778489,0.611127
552,0.716692,0.748021,0.768795,0.510323
553,0.717147,0.740669,0.744638,0.594059
554,0.718513,0.738506,0.675265,0.543711
555,0.719272,0.740135,0.714350,0.562891
556,0.719954,0.698876,0.675677,0.516857
557,0.720030,0.731006,0.735267,0.575845
558,0.721548,0.728267,0.729279,0.557154
559,0.721548,0.729988,0.633338,0.557431
560,0.721548,0.697979,0.596607,0.484483
561,0.721548,0.729572,0.688429,0.576915
562,0.722003,0.670015,0.576551,0.510738
563,0.722307,0.726975,0.674335,0.525994
564,0.722534,0.737490,0.727467,0.585903
565,0.723824,0.731978,0.714772,0.584718
566,0.723824,0.683228,0.694414,0.538084
567,0.724583,0.740592,0.729794,0.523520
568,0.724583,0.695939,0.628739,0.508346
569,0.724583,0.771627,0.766739,0.581466
570,0.726100,0.757455,0.820103,0.614804
571,0.726100,0.706627,0.680768,0.553948
572,0.727162,0.703971,0.652661,0.545504
573,0.728376,0.759549,0.774736,0.639480
574,0.728376,0.742501,0.660734,0.558792
575,0.728376,0.715056,0.700912,0.578760
576,0.728376,0.755074,0.701994,0.713829
577,0.728756,0.798897,0.769472,0.613380
578,0.729135,0.819132,0.893479,0.632759
579,0.729135,0.706986,0.708608,0.556053
580,0.729135,0.725587,0.711713,0.531370
581,0.729818,0.704140,0.710764,0.492369
582,0.729894,0.729321,0.730853,0.557648
583,0.730653,0.754870,0.701461,0.714046
584,0.731411,0.748789,0.773455,0.630471
585,0.731411,0.704202,0.677364,0.581905
586,0.731411,0.817080,0.866841,0.671153
587,0.731411,0.721817,0.657302,0.550424
588,0.731411,0.817080,0.866841,0.671153
589,0.731411,0.739746,0.686231,0.613270
590,0.732170,0.696020,0.645172,0.508187
591,0.732398,0.824923,0.917085,0.694234
592,0.732929,0.772120,0.798844,0.629097
593,0.732929,0.671601,0.419193,0.501452
594,0.732929,0.751789,0.745835,0.604293
595,0.733687,0.732509,0.764606,0.532276
596,0.734446,0.773048,0.774281,0.659070
597,0.734446,0.840471,0.876799,0.753016
598,0.734446,0.752718,0.707163,0.579419
599,0.734446,0.668868,0.578001,0.504263
600,0.735205,0.740716,0.679364,0.541317
601,0.735964,0.759580,0.742946,0.572576
602,0.736722,0.768648,0.762945,0.645753
603,0.738240,0.766506,0.763812,0.652997
604,0.738240,0.779007,0.813605,0.649316
605,0.739757,0.764266,0.758533,0.652232
606,0.739757,0.688801,0.679883,0.587301
607,0.739757,0.772996,0.767576,0.632143
608,0.741275,0.703998,0.620531,0.522849
609,0.741502,0.798758,0.836148,0.638107
610,0.742033,0.832466,0.906863,0.690817
611,0.742792,0.768883,0.798697,0.605916
612,0.743020,0.765976,0.790628,0.614666
613,0.743323,0.792779,0.784644,0.626874
614,0.743551,0.783408,0.768357,0.693065
615,0.743551,0.765004,0.729151,0.635027
616,0.744310,0.757141,0.748616,0.551210
617,0.745068,0.733338,0.675478,0.632068
618,0.745827,0.716391,0.672640,0.594411
619,0.747344,0.773254,0.760394,0.647762
620,0.747344,0.810112,0.829842,0.687904
621,0.747951,0.805351,0.875150,0.695742
622,0.748103,0.790623,0.840871,0.639668
623,0.748103,0.808265,0.832093,0.617649
624,0.748103,0.731301,0.729022,0.540624
625,0.748862,0.736476,0.677611,0.566248
626,0.749621,0.748368,0.739081,0.560586
627,0.750379,0.724621,0.735383,0.711617
628,0.750531,0.728364,0.710480,0.575194
629,0.751138,0.739427,0.672804,0.563354
630,0.752656,0.751201,0.661449,0.560866
631,0.754097,0.712529,0.681293,0.559194
632,0.754173,0.722096,0.723573,0.557563
633,0.754173,0.754601,0.744283,0.605780
634,0.755690,0.778391,0.758897,0.634070
635,0.755690,0.802467,0.824024,0.615926
636,0.755690,0.766567,0.782335,0.609590
637,0.757208,0.752855,0.758428,0.562360
638,0.757208,0.785557,0.835627,0.695201
639,0.757208,0.743223,0.765559,0.594120
640,0.757663,0.749685,0.759877,0.605192
641,0.758649,0.697351,0.658126,0.509995
642,0.758725,0.760465,0.716485,0.593276
643,0.758725,0.756973,0.747429,0.591347
644,0.758725,0.750195,0.740706,0.560680
645,0.758725,0.762755,0.739096,0.620187
646,0.758725,0.848295,0.930979,0.770585
647,0.759484,0.751122,0.688062,0.558978
648,0.761760,0.736886,0.709599,0.559152
649,0.762519,0.774010,0.808735,0.612207
650,0.762519,0.754937,0.737318,0.553145
651,0.763278,0.777186,0.798750,0.604405
652,0.764795,0.793074,0.826653,0.643676
653,0.764795,0.743283,0.689915,0.523997
654,0.764795,0.783186,0.784705,0.714640
655,0.764795,0.827034,0.838539,0.655689
656,0.764795,0.758571,0.763144,0.603309
657,0.765857,0.792420,0.865072,0.723482
658,0.766313,0.774931,0.737307,0.559236
659,0.767071,0.741534,0.707093,0.637949
660,0.767223,0.820234,0.901064,0.770551
661,0.767830,0.766105,0.792207,0.601443
662,0.768589,0.775034,0.809889,0.612632
663,0.768589,0.760539,0.784086,0.614344
664,0.769347,0.795337,0.738362,0.626186
665,0.769499,0.796535,0.877444,0.725002
666,0.769651,0.698177,0.658779,0.530470
667,0.770106,0.786757,0.807333,0.577470
668,0.770865,0.810087,0.839505,0.706024
669,0.773141,0.774335,0.765709,0.606181
670,0.773900,0.805168,0.805553,0.626750
671,0.773900,0.775055,0.809972,0.612782
672,0.774659,0.791171,0.909129,0.615035
673,0.775417,0.806690,0.812722,0.619644
674,0.776176,0.754936,0.744725,0.605785
675,0.776176,0.816862,0.837424,0.752065
676,0.776935,0.817418,0.867706,0.678147
677,0.776935,0.810648,0.824281,0.697366
678,0.778452,0.752951,0.721734,0.555323
679,0.778452,0.810803,0.878869,0.650251
680,0.778452,0.793451,0.843786,0.696634
681,0.778452,0.804395,0.827017,0.701978
682,0.778452,0.773235,0.722802,0.601337
683,0.779211,0.771111,0.753128,0.627603
684,0.779970,0.773108,0.767494,0.608791
685,0.781487,0.790964,0.806902,0.582121
686,0.781487,0.777510,0.687543,0.586901
687,0.781487,0.818825,0.826173,0.627519
688,0.781487,0.783746,0.756308,0.665261
689,0.781487,0.757420,0.742291,0.549139
690,0.781487,0.808821,0.827197,0.607749
691,0.782246,0.760320,0.791568,0.574631
692,0.782246,0.808721,0.829431,0.620537
693,0.782246,0.789212,0.809717,0.620550
694,0.783005,0.734373,0.683783,0.600982
695,0.783005,0.782599,0.759894,0.616122
696,0.783005,0.786639,0.760783,0.604902
697,0.784522,0.814073,0.919829,0.662973
698,0.785281,0.755220,0.727218,0.551191
699,0.786039,0.813156,0.862111,0.663931
700,0.786039,0.823096,0.927880,0.637809
701,0.786039,0.817086,0.855691,0.670421
702,0.786950,0.783817,0.837151,0.659554
703,0.787557,0.814073,0.919829,0.662974
704,0.787557,0.789174,0.834164,0.642002
705,0.788316,0.780006,0.786975,0.642389
706,0.788316,0.810380,0.835157,0.707100
707,0.789833,0.806821,0.820080,0.623509
708,0.789833,0.802549,0.784918,0.676462
709,0.791351,0.781554,0.775378,0.617605
710,0.791351,0.820222,0.872244,0.689373
711,0.791351,0.793637,0.846438,0.637527
712,0.792109,0.772459,0.809476,0.639994
713,0.792489,0.823668,0.906813,0.768620
714,0.793627,0.818130,0.870765,0.682576
715,0.793703,0.787198,0.854856,0.656990
716,0.795903,0.775633,0.832578,0.642997
717,0.795903,0.819164,0.871562,0.685277
718,0.795903,0.788175,0.873533,0.656520
719,0.796662,0.800860,0.851545,0.698091
720,0.797420,0.787633,0.782231,0.623464
721,0.797420,0.802096,0.802926,0.607749
722,0.798179,0.793619,0.816566,0.615437
723,0.798179,0.802508,0.828407,0.651241
724,0.798407,0.789041,0.868109,0.754028
725,0.799697,0.810360,0.859258,0.671860
726,0.799697,0.793862,0.846044,0.655328
727,0.799697,0.738255,0.765244,0.642052
728,0.799697,0.820296,0.843669,0.627851
729,0.801214,0.836021,0.881931,0.701581
730,0.801973,0.799798,0.827049,0.642910
731,0.803490,0.790252,0.819161,0.640718
732,0.803490,0.820638,0.846366,0.764460
733,0.804249,0.790296,0.823789,0.699849
734,0.804249,0.772565,0.750485,0.632511
735,0.805008,0.827278,0.886687,0.760623
736,0.805387,0.735203,0.804414,0.584519
737,0.805766,0.795442,0.817694,0.615410
738,0.806373,0.793667,0.879550,0.748042
739,0.807284,0.819043,0.847132,0.680547
740,0.807284,0.828106,0.864167,0.700805
741,0.808042,0.820805,0.830755,0.669820
742,0.810319,0.835184,0.872958,0.655008
743,0.810319,0.798908,0.827579,0.633773
744,0.811077,0.787203,0.854852,0.656980
745,0.811836,0.814466,0.949611,0.732066
746,0.812595,0.802525,0.848386,0.659581
747,0.812595,0.817646,0.869265,0.670043
748,0.813354,0.789281,0.841562,0.626377
749,0.813657,0.812412,0.930325,0.583747
750,0.815326,0.828365,0.869555,0.695537
751,0.815630,0.797230,0.818728,0.615006
752,0.815630,0.818854,0.854540,0.789471
753,0.815630,0.859954,0.883111,0.687136
754,0.815630,0.742327,0.777759,0.604784
755,0.815630,0.780284,0.787264,0.642399
756,0.817147,0.834109,0.866498,0.638815
757,0.817147,0.810680,0.811317,0.572059
758,0.817906,0.810650,0.824208,0.696293
759,0.817906,0.814692,0.857280,0.689920
760,0.817906,0.927383,0.945139,0.839283
761,0.818892,0.846049,0.928629,0.727918
762,0.819423,0.822522,0.877494,0.688673
763,0.819423,0.825338,0.845675,0.759372
764,0.819423,0.830319,0.867025,0.634475
765,0.819423,0.818619,0.870047,0.670387
766,0.819423,0.857106,0.907491,0.724986
767,0.820182,0.818012,0.855342,0.699196
768,0.821700,0.862435,0.924006,0.788380
769,0.823976,0.790178,0.819381,0.640884
770,0.823976,0.835148,0.875219,0.653854
771,0.824734,0.841544,0.861855,0.668065
772,0.825493,0.842426,0.876301,0.745647
773,0.825493,0.857962,0.918446,0.723412
774,0.825493,0.849824,0.879075,0.659968
775,0.826252,0.819212,0.871436,0.687154
776,0.827011,0.809603,0.855609,0.678977
777,0.827011,0.824959,0.878823,0.685161
778,0.827011,0.817896,0.832070,0.630260
779,0.827011,0.818112,0.832233,0.630249
780,0.828528,0.841710,0.861950,0.668059
781,0.829287,0.839276,0.875035,0.652118
782,0.830046,0.846148,0.874678,0.748014
783,0.830046,0.830434,0.887583,0.753161
784,0.832322,0.822703,0.900846,0.708515
785,0.832322,0.856254,0.891240,0.807225
786,0.832777,0.781049,0.838070,0.493553
787,0.833080,0.829898,0.852561,0.765562
788,0.833080,0.838693,0.887025,0.696827
789,0.833080,0.843379,0.872529,0.664658
790,0.834598,0.854480,0.907808,0.724025
791,0.834598,0.816066,0.831008,0.698866
792,0.834598,0.786311,0.849614,0.638648
793,0.835357,0.841162,0.887757,0.689951
794,0.838392,0.846213,0.880778,0.748268
795,0.841426,0.858787,0.913663,0.742656
796,0.842185,0.834354,0.881231,0.701191
797,0.842944,0.852788,0.886710,0.804755
798,0.842944,0.836354,0.875138,0.673037
799,0.844461,0.859713,0.914139,0.745099
800,0.844765,0.828884,0.882849,0.692294
801,0.845220,0.825540,0.872722,0.693797
802,0.845979,0.845035,0.880502,0.764523
803,0.846737,0.818655,0.882498,0.680546
804,0.847496,0.866458,0.926679,0.751029
805,0.848255,0.874142,0.938384,0.788007
806,0.849014,0.822776,0.851748,0.683716
807,0.849014,0.857175,0.906294,0.724366
808,0.849772,0.873534,0.920932,0.757266
809,0.849772,0.871908,0.910409,0.717759
810,0.849772,0.830429,0.869120,0.686844
811,0.849772,0.860247,0.934837,0.824164
812,0.850531,0.868526,0.924059,0.818372
813,0.852504,0.749341,0.754094,0.432029
814,0.852807,0.838101,0.875801,0.672777
815,0.856601,0.886903,0.965526,0.857037
816,0.858118,0.853156,0.870638,0.743304
817,0.858118,0.858289,0.912669,0.729897
818,0.858877,0.873738,0.909870,0.697828
819,0.861912,0.859170,0.913135,0.730021
820,0.861912,0.853062,0.894423,0.762168
821,0.863429,0.878429,0.916616,0.798000
822,0.863429,0.852318,0.898150,0.593261
823,0.863429,0.863701,0.896441,0.813375
824,0.865706,0.870424,0.910358,0.693838
825,0.866464,0.863766,0.918585,0.744741
826,0.867223,0.814020,0.954882,0.611060
827,0.867223,0.890841,0.938312,0.739192
828,0.868741,0.874204,0.920485,0.749235
829,0.869499,0.874037,0.914153,0.805550
830,0.871017,0.822206,0.848312,0.688877
831,0.871017,0.876713,0.915277,0.707066
832,0.872534,0.849920,0.892886,0.786481
833,0.873141,0.886664,0.915021,0.801363
834,0.873293,0.871616,0.924649,0.811951
835,0.877086,0.875876,0.913823,0.799287
836,0.877845,0.887547,0.924223,0.799053
837,0.878604,0.912913,0.957857,0.871763
838,0.879363,0.897218,0.922962,0.747973
839,0.880121,0.892131,0.939381,0.784933
840,0.880121,0.876797,0.904923,0.710929
841,0.880804,0.872198,0.912722,0.757734
842,0.881639,0.862630,0.926390,0.742118
843,0.884674,0.932859,1.000000,0.956177
844,0.885432,0.870393,0.849520,0.713650
845,0.887709,0.895669,0.943277,0.801160
846,0.888164,0.827339,0.867263,0.623061
847,0.888467,0.884317,0.916044,0.799535
848,0.891502,0.886011,0.922586,0.859567
849,0.891502,0.875733,0.916825,0.732543
850,0.891502,0.874176,0.900742,0.798758
851,0.899848,0.914608,0.927205,0.829686
852,0.899848,0.894796,0.932580,0.870524
853,0.901366,0.881506,0.887965,0.775695
854,0.902124,0.895818,0.934240,0.759140
855,0.904401,0.901756,0.958661,0.874664
856,0.904401,0.885795,0.904529,0.783546
857,0.904401,0.910242,0.969788,0.797577
858,0.906677,0.918374,0.997842,0.959378
859,0.907436,0.860467,0.859101,0.699891
860,0.908953,0.842914,0.827309,0.681537
861,0.908953,0.841856,0.820539,0.688625
862,0.908953,0.858738,0.852996,0.706571
863,0.909712,0.936684,0.996921,0.962838
864,0.912747,0.871039,0.896629,0.642180
865,0.912747,0.927411,0.962606,0.849286
866,0.914264,0.822626,0.751019,0.669773
867,0.915023,0.901850,0.942087,0.858290
868,0.915781,0.895244,0.942580,0.790403
869,0.916540,0.933681,0.975548,0.930156
870,0.917299,0.913284,0.945378,0.853350
871,0.918816,0.840313,0.816834,0.671219
872,0.919575,0.906436,0.940548,0.754125
873,0.919803,0.788286,0.788457,0.535776
874,0.921093,0.876560,0.916752,0.689019
875,0.923369,0.909001,0.918026,0.840728
876,0.924127,0.911827,0.948822,0.918402
877,0.924127,0.930210,0.949831,0.807667
878,0.926404,0.857689,0.919375,0.754527
879,0.927162,0.925654,0.960676,0.844531
880,0.927162,0.891461,0.944893,0.737607
881,0.928680,0.930581,0.997957,0.928017
882,0.929514,0.859761,0.903702,0.615331
883,0.933232,0.953169,0.997674,0.984202
884,0.934370,0.800772,0.820819,0.492202
885,0.936267,0.928398,0.997739,0.950327
886,0.937785,0.922886,0.931495,0.797733
887,0.941578,0.890932,0.938249,0.739022
888,0.944613,0.897026,0.947563,0.834770
889,0.951442,0.879879,0.903807,0.755686
890,0.952959,0.945577,0.981736,0.962176
891,0.957511,0.921129,0.954298,0.810421
892,0.957511,0.905281,0.944176,0.781279
893,0.962822,0.932859,1.000000,0.956178
894,0.963581,0.945410,0.966632,0.867071
895,0.963581,0.954900,0.974836,0.900424
896,0.964340,0.895956,0.923850,0.804827
897,0.965099,0.966432,0.995662,1.000000
898,0.966920,0.824020,0.806925,0.531180
899,0.981791,0.975495,0.963299,0.965019
900,0.999241,0.979003,0.984649,0.942789
901,1.000000,0.937040,0.968691,0.911777


==> data/rank_utils_wl2/ogbg-molfreesolv_ogb.csv <==
i,target,point,point2,pair
0,0.000000,0.160752,0.141225,0.000000
1,0.380508,0.343507,0.425854,0.014646
2,0.406273,0.569685,0.298349,0.081883
3,0.435773,0.576839,0.017360,0.136469
4,0.470874,0.595303,0.037467,0.181722
5,0.471247,0.580610,0.127941,0.127571
6,0.484690,0.584900,0.049581,0.137890
7,0.502240,0.581144,0.083495,0.105523
8,0.505601,0.592024,0.258193,0.176733
9,0.508588,0.591783,0.250146,0.162510
10,0.510829,0.570544,0.017620,0.092032
11,0.513816,0.577372,0.051087,0.126801
12,0.514563,0.564350,0.157652,0.099009
13,0.515310,0.581789,0.052562,0.127518
14,0.517550,0.610038,0.092160,0.217581
15,0.519417,0.554332,0.280018,0.108750
16,0.521658,0.581144,0.083455,0.105473
17,0.522778,0.584900,0.049558,0.137823
18,0.526512,0.586757,0.084176,0.126886
19,0.526886,0.580924,0.041997,0.121374
20,0.530993,0.566263,0.002889,0.085145
21,0.530993,0.572308,0.294190,0.128346
22,0.532114,0.583601,0.050775,0.139468
23,0.534354,0.607443,0.362790,0.163513
24,0.534727,0.523362,0.464416,0.040452
25,0.534727,0.497945,0.519413,0.025250
26,0.535101,0.606485,0.104960,0.217257
27,0.535474,0.581672,0.447753,0.190059
28,0.538462,0.582246,0.045879,0.130206
29,0.541075,0.570535,0.060477,0.109584
30,0.551904,0.581789,0.052537,0.127455
31,0.551904,0.585575,0.057753,0.114423
32,0.552278,0.586757,0.084217,0.126952
33,0.556385,0.585031,0.056735,0.149547
34,0.557132,0.588513,0.133428,0.134385
35,0.557879,0.574194,0.015869,0.109954
36,0.567588,0.582224,0.052756,0.170734
37,0.573562,0.602390,0.112674,0.174645
38,0.575429,0.600539,0.101896,0.166441
39,0.576550,0.592601,0.147528,0.134027
40,0.577670,0.566973,0.053837,0.088706
41,0.584018,0.565231,0.000000,0.092685
42,0.590366,0.638138,0.253597,0.242450
43,0.591486,0.575264,0.013125,0.105669
44,0.591486,0.585314,0.141280,0.172569
45,0.595967,0.614576,0.109793,0.189000
46,0.597461,0.602390,0.112705,0.175166
47,0.601942,0.595766,0.166397,0.150421
48,0.602689,0.607609,0.117867,0.174651
49,0.606796,0.581763,0.053823,0.128532
50,0.609783,0.607608,0.117808,0.174547
51,0.609783,0.620438,0.351360,0.227089
52,0.613518,0.569571,0.009826,0.128209
53,0.616878,0.604608,0.124759,0.187323
54,0.617999,0.572762,0.052107,0.125664
55,0.619492,0.625680,0.340515,0.231206
56,0.620612,0.604608,0.124788,0.187908
57,0.620612,0.606386,0.278006,0.187155
58,0.622106,0.601430,0.041237,0.161293
59,0.623600,0.645962,0.576247,0.258135
60,0.625093,0.600437,0.018114,0.218158
61,0.628454,0.630851,0.297377,0.231882
62,0.628454,0.640924,0.543606,0.242827
63,0.629948,0.595153,0.124605,0.152554
64,0.630321,0.570372,0.012991,0.143690
65,0.631068,0.614005,0.182254,0.174753
66,0.632188,0.576821,0.266716,0.121096
67,0.632188,0.627674,0.467940,0.178657
68,0.634802,0.625680,0.340420,0.231064
69,0.634802,0.635935,0.511513,0.230416
70,0.634802,0.615253,0.441497,0.165290
71,0.635549,0.630925,0.332962,0.235925
72,0.637416,0.630995,0.483560,0.188768
73,0.639283,0.642801,0.252151,0.237099
74,0.639283,0.575613,0.279959,0.167107
75,0.640777,0.593182,0.279795,0.139856
76,0.641524,0.594808,0.049376,0.167105
77,0.643017,0.635225,0.496285,0.190977
78,0.643017,0.595361,0.333452,0.162990
79,0.644884,0.606820,0.298002,0.153062
80,0.645258,0.631798,0.098519,0.192275
81,0.647872,0.642899,0.253134,0.235236
82,0.648618,0.640998,0.525563,0.202653
83,0.648618,0.641986,0.314432,0.254345
84,0.649365,0.572775,0.009302,0.121451
85,0.650112,0.619090,0.345369,0.175883
86,0.650485,0.611425,0.371091,0.209475
87,0.650859,0.636940,0.251506,0.242798
88,0.651979,0.614156,0.320116,0.164590
89,0.651979,0.642703,0.252639,0.239160
90,0.653099,0.641986,0.314522,0.254502
91,0.653099,0.636996,0.290293,0.235168
92,0.653473,0.607549,0.120734,0.176350
93,0.654220,0.565562,0.153871,0.156341
94,0.654593,0.615412,0.358249,0.167522
95,0.657207,0.595153,0.124633,0.152999
96,0.657580,0.642801,0.253667,0.237528
97,0.657954,0.636283,0.105866,0.206744
98,0.658327,0.617772,0.149060,0.175263
99,0.660194,0.614508,0.112593,0.191196
100,0.661314,0.642801,0.253635,0.237522
101,0.661314,0.655235,0.486327,0.269713
102,0.661688,0.617229,0.364139,0.213474
103,0.661688,0.636903,0.290744,0.237273
104,0.663555,0.612098,0.368502,0.218822
105,0.664675,0.617229,0.364040,0.213338
106,0.665422,0.618812,0.098323,0.192993
107,0.668036,0.627388,0.065675,0.246717
108,0.668036,0.636216,0.324827,0.247838
109,0.668036,0.648929,0.454742,0.214456
110,0.668783,0.640987,0.114828,0.220711
111,0.670650,0.641889,0.314986,0.256671
112,0.670650,0.566553,0.011737,0.105370
113,0.674010,0.627351,0.311624,0.217017
114,0.675504,0.627268,0.311999,0.218667
115,0.676998,0.636996,0.290210,0.235019
116,0.676998,0.621442,0.356173,0.217501
117,0.682972,0.757915,0.101063,0.481708
118,0.682972,0.648037,0.038204,0.295909
119,0.683719,0.688964,0.211041,0.269052
120,0.684466,0.636847,0.251991,0.244263
121,0.685586,0.642703,0.254187,0.239693
122,0.685586,0.626542,0.119826,0.224287
123,0.686706,0.674596,0.200141,0.293991
124,0.687080,0.650201,0.186994,0.366711
125,0.687080,0.691218,0.369092,0.362342
126,0.687453,0.647060,0.342233,0.270394
127,0.687453,0.632616,0.273300,0.220872
128,0.691561,0.562255,0.142762,0.121308
129,0.691561,0.708694,0.571770,0.216295
130,0.693801,0.567825,0.067960,0.123360
131,0.694175,0.669550,0.574995,0.243563
132,0.695295,0.687724,0.590573,0.257762
133,0.696415,0.633276,0.108575,0.210701
134,0.697162,0.633715,0.064899,0.259192
135,0.697909,0.683144,0.419016,0.367888
136,0.698656,0.617157,0.364646,0.213905
137,0.698656,0.765658,0.789289,0.246958
138,0.700149,0.580920,0.306010,0.189565
139,0.700149,0.571422,0.188712,0.146786
140,0.700523,0.688673,0.373111,0.362413
141,0.700896,0.671514,0.612376,0.281907
142,0.701270,0.691356,0.370430,0.358526
143,0.701270,0.751197,0.422381,0.360594
144,0.702016,0.688537,0.371880,0.365105
145,0.702763,0.631638,0.068487,0.262398
146,0.703510,0.681381,0.657167,0.191668
147,0.703883,0.683144,0.418923,0.366631
148,0.705004,0.674209,0.666677,0.294972
149,0.705377,0.690073,0.448133,0.391464
150,0.705751,0.683426,0.636699,0.301351
151,0.705751,0.688673,0.373078,0.361441
152,0.706124,0.661138,0.245678,0.317735
153,0.706497,0.706165,0.179027,0.369428
154,0.706871,0.636005,0.316223,0.266776
155,0.706871,0.674887,0.470819,0.377149
156,0.707244,0.586723,0.086244,0.128134
157,0.709111,0.680562,0.421675,0.369761
158,0.709485,0.687187,0.527615,0.295661
159,0.709858,0.674217,0.468343,0.441064
160,0.710605,0.686024,0.375798,0.364373
161,0.710605,0.676924,0.506762,0.291523
162,0.710605,0.690073,0.448033,0.390188
163,0.710978,0.584870,0.050807,0.139162
164,0.710978,0.697580,0.206102,0.374476
165,0.711352,0.693457,0.661955,0.318839
166,0.712099,0.625599,0.341104,0.232003
167,0.712099,0.735013,0.617951,0.309097
168,0.713966,0.698437,0.636745,0.301653
169,0.713966,0.685925,0.686322,0.307753
170,0.715086,0.687426,0.746368,0.316301
171,0.715833,0.686423,0.699575,0.193441
172,0.716580,0.697372,0.764883,0.331514
173,0.716953,0.696908,0.618217,0.300223
174,0.716953,0.695904,0.709710,0.325143
175,0.716953,0.679031,0.337991,0.272579
176,0.716953,0.687305,0.418829,0.343966
177,0.717700,0.683427,0.451551,0.450697
178,0.717700,0.668139,0.069371,0.300294
179,0.717700,0.701723,0.686871,0.336025
180,0.718073,0.664338,0.482330,0.358917
181,0.718073,0.692024,0.657855,0.324098
182,0.718073,0.696906,0.621134,0.310281
183,0.718447,0.693251,0.437243,0.463310
184,0.718820,0.586589,0.363534,0.224522
185,0.719567,0.695901,0.709555,0.324753
186,0.720314,0.687406,0.450834,0.393149
187,0.721060,0.697217,0.652828,0.364296
188,0.721807,0.638283,0.068166,0.275277
189,0.721807,0.704746,0.565569,0.311017
190,0.721807,0.718261,0.664836,0.620459
191,0.722554,0.713048,0.197620,0.398277
192,0.723674,0.703031,0.680792,0.343424
193,0.724048,0.807827,0.754164,0.375928
194,0.724421,0.699603,0.266162,0.298143
195,0.724795,0.709443,0.710631,0.353406
196,0.725168,0.709285,0.583488,0.392900
197,0.726662,0.709048,0.642340,0.381584
198,0.727782,0.638167,0.414582,0.262593
199,0.728155,0.694047,0.126584,0.419727
200,0.728902,0.678454,0.229420,0.330505
201,0.729276,0.712437,0.704157,0.361436
202,0.729276,0.717097,0.732779,0.370997
203,0.730022,0.712072,0.611313,0.323226
204,0.730396,0.705438,0.581779,0.324943
205,0.731143,0.645391,0.347450,0.284626
206,0.731889,0.704211,0.228558,0.404631
207,0.731889,0.764062,0.271806,0.480327
208,0.732263,0.666677,0.479499,0.359663
209,0.732636,0.728466,0.300924,0.310445
210,0.734503,0.720760,0.726852,0.379299
211,0.735250,0.712898,0.197838,0.401181
212,0.735624,0.705677,0.784312,0.347588
213,0.735624,0.673593,0.107586,0.363160
214,0.737117,0.724837,0.753105,0.388619
215,0.737117,0.707939,0.633499,0.336232
216,0.737117,0.715390,0.565908,0.418387
217,0.738611,0.720114,0.587205,0.437212
218,0.739358,0.692240,0.123998,0.408069
219,0.740105,0.722813,0.595487,0.365387
220,0.740478,0.728778,0.748217,0.397269
221,0.741972,0.799846,0.639498,0.352623
222,0.742718,0.707944,0.632511,0.335699
223,0.743465,0.773793,0.284538,0.491926
224,0.744586,0.716527,0.303612,0.321044
225,0.745706,0.736781,0.767928,0.415250
226,0.745706,0.729590,0.662723,0.354358
227,0.746079,0.638167,0.414584,0.262726
228,0.746079,0.732702,0.771567,0.406045
229,0.746079,0.679994,0.117659,0.380887
230,0.746079,0.730315,0.612759,0.453435
231,0.747199,0.703533,0.421550,0.476453
232,0.748320,0.702364,0.109892,0.416062
233,0.749813,0.768031,0.479007,0.387146
234,0.750560,0.741955,0.646564,0.389677
235,0.750560,0.739322,0.639719,0.470342
236,0.750934,0.586058,0.026590,0.269810
237,0.751307,0.721395,0.604409,0.429168
238,0.752054,0.713787,0.405214,0.491159
239,0.753174,0.682117,0.292482,0.386318
240,0.753174,0.702508,0.109699,0.412878
241,0.753921,0.724068,0.625998,0.438293
242,0.753921,0.732304,0.354331,0.355973
243,0.754668,0.741953,0.646267,0.378660
244,0.757282,0.782650,0.302606,0.508166
245,0.759522,0.770823,0.532053,0.429130
246,0.759522,0.750434,0.672748,0.407490
247,0.760642,0.586058,0.026593,0.269451
248,0.761016,0.745833,0.710663,0.388009
249,0.761016,0.744699,0.696554,0.408879
250,0.761763,0.734935,0.759177,0.381241
251,0.761763,0.756589,0.650935,0.455421
252,0.762509,0.729069,0.573912,0.411335
253,0.763256,0.734144,0.650572,0.455578
254,0.763630,0.683560,0.451066,0.449764
255,0.765123,0.785448,0.340382,0.534955
256,0.765123,0.740379,0.241979,0.406246
257,0.765870,0.754843,0.768884,0.421827
258,0.766617,0.791107,0.324600,0.525102
259,0.768111,0.753194,0.719119,0.414325
260,0.768484,0.693251,0.435532,0.461983
261,0.768484,0.758753,0.697918,0.425725
262,0.768857,0.743183,0.675919,0.473512
263,0.770724,0.657063,0.495198,0.423949
264,0.772218,0.749353,0.256297,0.423558
265,0.772591,0.749353,0.256383,0.424083
266,0.772591,0.742249,0.398090,0.343559
267,0.772965,0.758751,0.697656,0.414093
268,0.774459,0.767044,0.721523,0.444081
269,0.775205,0.736898,0.701670,0.465927
270,0.776326,0.757844,0.275006,0.442072
271,0.776699,0.799381,0.349738,0.542298
272,0.777072,0.751669,0.700817,0.491714
273,0.777819,0.757844,0.274884,0.441479
274,0.778193,0.739054,0.263718,0.423825
275,0.779313,0.757522,0.603938,0.436308
276,0.779686,0.764308,0.783360,0.453105
277,0.780060,0.784930,0.664589,0.583309
278,0.781180,0.759043,0.372759,0.572869
279,0.781553,0.747389,0.378013,0.551328
280,0.781927,0.757842,0.274586,0.442760
281,0.782300,0.759995,0.724474,0.509778
282,0.783420,0.766191,0.296872,0.459627
283,0.783420,0.760625,0.309735,0.468586
284,0.783420,0.775333,0.743040,0.450530
285,0.786408,0.766192,0.297006,0.460224
286,0.786408,0.749266,0.276378,0.441378
287,0.786781,0.755800,0.664361,0.641336
288,0.787528,0.805308,0.736968,0.429563
289,0.788275,0.774502,0.321699,0.477953
290,0.789022,0.799408,0.879707,0.516584
291,0.789022,0.766189,0.296538,0.461495
292,0.789022,0.774502,0.321843,0.478544
293,0.789022,0.774500,0.321329,0.479788
294,0.789022,0.775335,0.743271,0.462241
295,0.789022,0.820614,0.302912,0.371225
296,0.789395,0.758273,0.294210,0.459060
297,0.790142,0.736075,0.385571,0.530036
298,0.790515,0.795005,0.297817,0.600435
299,0.790889,0.766189,0.296510,0.461445
300,0.792382,0.770641,0.382247,0.459604
301,0.793129,0.798152,0.740300,0.570602
302,0.793503,0.850138,0.955949,0.479893
303,0.793876,0.768979,0.332081,0.465723
304,0.794623,0.783619,0.763058,0.479940
305,0.794996,0.811645,0.885846,0.535627
306,0.794996,0.761360,0.731520,0.544159
307,0.795370,0.880195,0.876169,0.605370
308,0.796117,0.747867,0.747158,0.635061
309,0.796490,0.768292,0.746440,0.527353
310,0.796863,0.774500,0.321301,0.480364
311,0.796863,0.713786,0.410537,0.496500
312,0.797610,0.782794,0.348782,0.495977
313,0.798730,0.782792,0.348381,0.497770
314,0.799104,0.803196,0.322156,0.616111
315,0.799104,0.769595,0.353684,0.482922
316,0.799477,0.844313,0.723815,0.654225
317,0.799477,0.777292,0.358910,0.484083
318,0.801344,0.724850,0.396520,0.511684
319,0.801718,0.791875,0.780910,0.496988
320,0.802465,0.761718,0.938598,0.511654
321,0.802465,0.777967,0.380655,0.500723
322,0.803211,0.782792,0.348349,0.497724
323,0.803585,0.824055,0.561249,0.583699
324,0.803958,0.761879,0.210364,0.507503
325,0.804705,0.776585,0.766515,0.544196
326,0.805825,0.791055,0.377631,0.513909
327,0.806572,0.761066,0.331584,0.487525
328,0.806945,0.835072,0.640876,0.637244
329,0.807692,0.858767,0.914746,0.515298
330,0.808813,0.802471,0.876264,0.514119
331,0.808813,0.703388,0.425534,0.480577
332,0.809186,0.840613,0.869585,0.552560
333,0.809933,0.827641,0.717440,0.588472
334,0.810306,0.714166,0.397715,0.490882
335,0.810680,0.815612,0.539440,0.576542
336,0.811426,0.873784,0.863906,0.588132
337,0.811800,0.764661,0.234628,0.513697
338,0.813667,0.785076,0.757637,0.447489
339,0.814040,0.766050,0.167472,0.520945
340,0.815161,0.866852,0.851471,0.570410
341,0.817028,0.788319,0.715887,0.670646
342,0.818895,0.788358,0.431904,0.524593
343,0.820015,0.778474,0.248149,0.541182
344,0.820015,0.832490,0.586100,0.598298
345,0.820762,0.803114,0.792187,0.466209
346,0.821509,0.785257,0.719837,0.604706
347,0.821882,0.840063,0.745246,0.587273
348,0.822629,0.832487,0.586340,0.592711
349,0.825990,0.847964,0.761634,0.586389
350,0.827483,0.789841,0.714270,0.691391
351,0.827483,0.855616,0.778946,0.587633
352,0.827857,0.731928,0.576437,0.448964
353,0.828603,0.849203,0.955448,0.629627
354,0.830097,0.799628,0.673665,0.667237
355,0.831217,0.808399,0.699916,0.672938
356,0.831964,0.785257,0.719811,0.604571
357,0.831964,0.785092,0.718860,0.603293
358,0.833084,0.859520,0.839359,0.544901
359,0.833831,0.833125,0.301533,0.608571
360,0.834205,0.869448,0.814099,0.617075
361,0.834578,0.876787,0.836784,0.588488
362,0.835698,0.818258,0.274124,0.665855
363,0.835698,0.796818,0.709864,0.636664
364,0.835698,0.821117,0.245385,0.651944
365,0.836072,0.840112,0.982366,0.584107
366,0.836819,0.873805,0.877634,0.695520
367,0.836819,0.856613,0.535019,0.682441
368,0.837192,0.827232,0.754538,0.656100
369,0.838312,0.845842,0.835003,0.607746
370,0.838686,0.847760,0.639482,0.624963
371,0.839432,0.828897,0.645078,0.687778
372,0.839432,0.820549,0.770455,0.628830
373,0.840179,0.819751,0.689881,0.712350
374,0.840179,0.822731,0.817679,0.548903
375,0.840179,0.796982,0.710909,0.638504
376,0.840926,0.828948,0.786685,0.638700
377,0.840926,0.770476,0.319059,0.545277
378,0.841673,0.851183,0.904437,0.546669
379,0.844287,0.808560,0.701054,0.675392
380,0.845034,0.837245,0.803525,0.652970
381,0.845407,0.808560,0.701003,0.675114
382,0.846527,0.855588,0.617953,0.718711
383,0.848394,0.839703,0.635171,0.724500
384,0.848394,0.830632,0.679765,0.752497
385,0.848394,0.848308,0.586080,0.702610
386,0.848394,0.856891,0.538041,0.675404
387,0.848768,0.852782,0.806503,0.737211
388,0.849888,0.856752,0.536544,0.679163
389,0.850261,0.855448,0.616454,0.721880
390,0.850635,0.869097,0.876277,0.661285
391,0.851008,0.848452,0.587583,0.698994
392,0.851008,0.861880,0.689991,0.657701
393,0.851382,0.853980,0.804237,0.745891
394,0.852128,0.712583,0.512056,0.451771
395,0.852128,0.848452,0.587643,0.699297
396,0.852128,0.839614,0.584850,0.728726
397,0.852502,0.847102,0.663223,0.743925
398,0.852875,0.797145,0.711929,0.640232
399,0.852875,0.846479,0.858173,0.617591
400,0.853249,0.876762,0.752621,0.703418
401,0.854369,0.851841,0.815737,0.727326
402,0.854369,0.850513,0.817972,0.726916
403,0.855863,0.854828,0.695547,0.747457
404,0.856609,0.864770,0.696585,0.748443
405,0.858103,0.829684,1.000000,0.705277
406,0.858476,0.876819,0.792868,0.750087
407,0.859970,0.875235,0.766305,0.738779
408,0.860717,0.881814,0.779432,0.677397
409,0.861090,0.859380,0.829294,0.731418
410,0.861464,0.877359,0.779311,0.780939
411,0.862211,0.858099,0.831393,0.731342
412,0.862211,0.852607,0.739504,0.699077
413,0.862211,0.854280,0.691210,0.755844
414,0.863331,0.885232,0.771586,0.762799
415,0.864078,0.857467,0.619520,0.801400
416,0.864078,0.861713,0.859142,0.778454
417,0.864824,0.860446,0.860284,0.776080
418,0.865198,0.864658,0.609009,0.770906
419,0.865571,0.858039,0.853071,0.623732
420,0.865571,0.864860,0.797724,0.758968
421,0.867065,0.866601,0.843273,0.742092
422,0.867065,0.861233,0.717877,0.766130
423,0.869679,0.883317,0.807787,0.753274
424,0.870799,0.856642,0.735143,0.774754
425,0.872666,0.864726,0.698025,0.828231
426,0.872666,0.865372,0.845231,0.742121
427,0.872666,0.885338,0.841188,0.805051
428,0.873413,0.867952,0.742716,0.775560
429,0.873786,0.892647,0.675028,0.924771
430,0.874907,0.860203,0.930676,0.791501
431,0.876027,0.864865,0.640542,0.802968
432,0.876027,0.889487,0.823204,0.762684
433,0.876774,0.872112,0.858809,0.754649
434,0.877894,0.869681,0.829209,0.699095
435,0.877894,0.899742,0.722804,0.906066
436,0.878267,0.895198,0.838321,0.774154
437,0.878267,0.873294,0.856976,0.754551
438,0.880508,0.874431,0.765449,0.784125
439,0.880881,0.868835,0.874123,0.750943
440,0.882001,0.900574,0.852515,0.786456
441,0.882001,0.892351,0.733959,0.777270
442,0.882375,0.871878,0.664924,0.807005
443,0.884242,0.897988,0.821067,0.830487
444,0.884989,0.841635,0.946921,0.705651
445,0.884989,0.878491,0.871543,0.767854
446,0.885736,0.846271,0.878980,0.682983
447,0.885736,0.860180,0.656687,0.645805
448,0.887976,0.863521,0.757462,0.774142
449,0.888723,0.879626,0.869821,0.767707
450,0.891337,0.864653,0.807958,0.753691
451,0.892084,0.884579,0.883158,0.781005
452,0.892830,0.905667,0.865491,0.798783
453,0.892830,0.878365,0.690009,0.814649
454,0.894698,0.885667,0.881536,0.780821
455,0.896938,0.881156,0.225281,0.792028
456,0.900672,0.885712,0.749930,0.823836
457,0.901419,0.891439,0.892054,0.793457
458,0.902913,0.868911,0.272084,0.814074
459,0.904406,0.884492,0.714577,0.824497
460,0.907394,0.874316,0.246192,0.797811
461,0.908514,0.890327,0.737844,0.835032
462,0.913368,0.870168,0.898101,0.877168
463,0.916729,0.900922,0.712260,0.802914
464,0.919716,0.906075,0.734989,0.812270
465,0.921957,0.893460,0.717748,0.876202
466,0.921957,0.893570,0.718795,0.873801
467,0.922704,0.892545,0.884737,0.892382
468,0.925317,0.896241,0.695381,0.780801
469,0.929798,0.887993,0.701485,0.966151
470,0.930919,0.904600,0.700795,0.760594
471,0.930919,0.887217,0.750491,0.813761
472,0.931292,0.890935,0.704579,0.887550
473,0.933532,0.896708,0.723724,0.872775
474,0.936893,0.906870,0.739238,0.782950
475,0.941001,0.907290,0.764967,0.881257
476,0.943988,0.912066,0.784528,0.889556
477,0.944735,0.898969,0.821028,0.788484
478,0.944735,0.902203,0.744415,0.874905
479,0.948096,0.883141,0.929013,0.908197
480,0.948842,0.870037,0.817459,0.914591
481,0.950336,0.903918,0.787837,0.889275
482,0.950336,0.892694,0.720244,0.977507
483,0.953697,0.916576,0.802632,0.898510
484,0.956684,0.943016,0.689844,0.902449
485,0.956684,0.892348,0.737730,0.958172
486,0.958925,0.920840,0.819085,0.907395
487,0.960418,0.898043,0.755509,0.947982
488,0.967886,0.899835,0.798621,0.965343
489,0.967886,0.903468,0.773973,0.945715
490,0.969380,0.911674,0.859959,0.968398
491,0.970874,0.905162,0.813222,0.956673
492,0.974608,0.908490,0.792176,0.948852
493,0.975728,0.910095,0.827567,0.953753
494,0.975728,0.911035,0.864848,0.907532
495,0.975728,0.910096,0.828861,0.958916
496,0.975728,0.906154,0.853411,0.907120
497,0.976102,0.916822,0.814457,0.932586
498,0.977595,0.921896,0.905497,0.982831
499,0.977595,0.915614,0.875566,0.911140
500,0.981703,0.913204,0.809392,0.954887
501,0.983196,0.915481,0.714160,0.916757
502,0.987677,0.916221,0.873081,0.973562
503,0.989544,0.915616,0.876837,0.915000
504,0.989544,0.917653,0.825246,0.962158
505,0.989918,0.921335,0.910364,0.931218
506,0.991412,0.924372,0.658186,0.935729
507,0.991412,0.914726,0.843527,0.964533
508,0.991412,0.925338,0.918492,0.939910
509,0.992905,0.919675,0.794201,0.929300
510,0.998506,0.906023,0.726117,1.000000
511,0.998880,0.921859,0.839612,0.969701
512,1.000000,0.925830,0.852503,0.977006


==> data/rank_utils_wl2/ogbg-mollipo_ogb.csv <==
i,target,point,point2,pair
0,0.000000,0.378563,0.276108,0.312037
1,0.003333,0.479584,0.354559,0.428838
2,0.008333,0.415673,0.185193,0.372732
3,0.013333,0.315491,0.034682,0.136901
4,0.013333,0.456665,0.265299,0.356127
5,0.015000,0.525700,0.502523,0.569051
6,0.016667,0.429053,0.277494,0.231203
7,0.023333,0.342605,0.081352,0.177320
8,0.026667,0.426560,0.276919,0.317659
9,0.028333,0.482248,0.291296,0.388187
10,0.031667,0.500671,0.255578,0.430910
11,0.035000,0.479345,0.577106,0.492837
12,0.036667,0.415870,0.283824,0.414605
13,0.038333,0.524189,0.284300,0.448290
14,0.041667,0.356224,0.196091,0.287593
15,0.050000,0.390584,0.293230,0.315715
16,0.050000,0.489677,0.270933,0.456076
17,0.053333,0.464703,0.398260,0.444982
18,0.055000,0.457501,0.345070,0.454453
19,0.055000,0.452809,0.118204,0.352702
20,0.058333,0.461521,0.207738,0.377020
21,0.066667,0.463927,0.215511,0.434751
22,0.066667,0.399652,0.246680,0.350348
23,0.070000,0.385519,0.087293,0.300714
24,0.070000,0.557386,0.389239,0.503145
25,0.070000,0.455413,0.277494,0.422601
26,0.070000,0.440412,0.111303,0.348335
27,0.073333,0.378286,0.087228,0.274810
28,0.076667,0.457107,0.349847,0.467375
29,0.078333,0.467170,0.397923,0.537491
30,0.080000,0.440252,0.351022,0.395250
31,0.080000,0.442950,0.303714,0.409841
32,0.081667,0.505421,0.502593,0.448793
33,0.083333,0.386989,0.283370,0.360189
34,0.085000,0.657258,0.427719,0.712057
35,0.086667,0.576896,0.602737,0.414181
36,0.086667,0.458760,0.356069,0.477099
37,0.086667,0.689325,0.484073,0.803570
38,0.088333,0.467747,0.118136,0.369975
39,0.090000,0.423106,0.311516,0.397970
40,0.090000,0.400994,0.380036,0.263331
41,0.090000,0.552541,0.223128,0.497140
42,0.091667,0.400402,0.421876,0.468924
43,0.093333,0.442744,0.313995,0.374615
44,0.093333,0.306765,0.120151,0.192820
45,0.095000,0.477293,0.334277,0.437281
46,0.096667,0.445023,0.124047,0.366137
47,0.096667,0.431843,0.336755,0.420748
48,0.096667,0.419688,0.419726,0.385022
49,0.098333,0.641945,0.908033,0.679338
50,0.100000,0.376798,0.320601,0.338693
51,0.101667,0.544321,0.468041,0.609007
52,0.103333,0.657389,0.460370,0.719071
53,0.103333,0.668412,0.923656,0.726124
54,0.105000,0.475237,0.359445,0.465584
55,0.105000,0.440225,0.177149,0.395600
56,0.105000,0.418270,0.310459,0.446743
57,0.105000,0.451245,0.374954,0.397158
58,0.105000,0.635146,0.435245,0.617017
59,0.110000,0.465043,0.279607,0.487366
60,0.110000,0.570835,0.548441,0.422312
61,0.110000,0.525521,0.369588,0.442231
62,0.110000,0.381917,0.267518,0.298465
63,0.111667,0.403739,0.240806,0.346112
64,0.113333,0.506920,0.388006,0.438330
65,0.113333,0.466598,0.393173,0.523407
66,0.113333,0.566613,0.247129,0.525685
67,0.115000,0.510185,0.392568,0.498019
68,0.116667,0.492964,0.387799,0.481219
69,0.116667,0.465049,0.289271,0.371815
70,0.118333,0.659467,0.448879,0.709836
71,0.120000,0.334094,0.081291,0.150635
72,0.120000,0.428056,0.309784,0.395973
73,0.123333,0.319116,0.211567,0.173530
74,0.125000,0.429034,0.320620,0.435425
75,0.128333,0.460517,0.293831,0.440522
76,0.130000,0.423245,0.335826,0.347578
77,0.131667,0.384132,0.193953,0.339258
78,0.131667,0.536941,0.446543,0.526645
79,0.133333,0.628349,0.502922,0.595379
80,0.133333,0.378519,0.222156,0.278165
81,0.133333,0.310315,0.052299,0.123181
82,0.135000,0.441436,0.294652,0.418326
83,0.135000,0.677267,0.828955,0.799954
84,0.140000,0.477778,0.603323,0.489775
85,0.140000,0.477635,0.382899,0.464634
86,0.141667,0.529614,0.375307,0.597237
87,0.141667,0.431010,0.330827,0.407079
88,0.141667,0.470448,0.299457,0.419818
89,0.145000,0.535173,0.535831,0.620322
90,0.146667,0.666856,0.453484,0.733652
91,0.150000,0.313016,0.064520,0.150722
92,0.151667,0.512107,0.410366,0.507502
93,0.153333,0.364873,0.319345,0.243812
94,0.153333,0.425335,0.240927,0.350912
95,0.153333,0.411438,0.212527,0.354067
96,0.155000,0.392897,0.055797,0.258376
97,0.156667,0.449532,0.307362,0.377002
98,0.158333,0.461971,0.328146,0.454060
99,0.158333,0.467576,0.407425,0.552380
100,0.160000,0.541199,0.459081,0.550766
101,0.160000,0.471013,0.250730,0.437514
102,0.160000,0.626021,0.564257,0.632720
103,0.161667,0.476245,0.418803,0.486696
104,0.163333,0.479505,0.396776,0.505440
105,0.165000,0.454418,0.359470,0.430559
106,0.165000,0.529787,0.356471,0.467415
107,0.165000,0.464329,0.406109,0.554885
108,0.165000,0.448076,0.250960,0.412494
109,0.165000,0.483651,0.370474,0.411982
110,0.166667,0.504270,0.379806,0.459964
111,0.168333,0.586518,0.362933,0.603760
112,0.168333,0.385201,0.398383,0.283309
113,0.168333,0.538668,0.343137,0.441235
114,0.168333,0.607715,0.539119,0.622451
115,0.170000,0.568609,0.509355,0.671454
116,0.170000,0.528184,0.401503,0.411776
117,0.175000,0.479965,0.404336,0.474511
118,0.175000,0.509572,0.323269,0.368568
119,0.175000,0.471857,0.390020,0.507575
120,0.176667,0.409543,0.253752,0.339915
121,0.178333,0.432267,0.348443,0.435501
122,0.180000,0.568603,0.544184,0.665714
123,0.180000,0.384717,0.133509,0.290134
124,0.180000,0.466166,0.343772,0.462805
125,0.181667,0.508993,0.415272,0.508831
126,0.181667,0.413700,0.246137,0.317461
127,0.183333,0.472578,0.225448,0.248536
128,0.183333,0.409486,0.222113,0.324230
129,0.183333,0.499617,0.449925,0.505116
130,0.186667,0.505675,0.460946,0.610908
131,0.186667,0.520369,0.509051,0.370411
132,0.188333,0.478336,0.257414,0.376709
133,0.191667,0.561588,0.277377,0.504530
134,0.191667,0.459734,0.360535,0.487399
135,0.193333,0.573000,0.420549,0.550336
136,0.195000,0.364485,0.349073,0.289112
137,0.198333,0.567155,0.523522,0.644377
138,0.198333,0.431047,0.323103,0.378376
139,0.200000,0.476320,0.430657,0.569550
140,0.200000,0.381552,0.240645,0.291511
141,0.200000,0.403339,0.246416,0.319802
142,0.201667,0.461174,0.381601,0.474836
143,0.203333,0.433792,0.271735,0.341902
144,0.203333,0.474578,0.285996,0.431693
145,0.205000,0.346963,0.121788,0.197526
146,0.205000,0.571132,0.551607,0.700920
147,0.205000,0.422005,0.342562,0.327099
148,0.205000,0.413225,0.292774,0.332052
149,0.206667,0.479459,0.450237,0.580453
150,0.208333,0.505884,0.509963,0.604914
151,0.208333,0.462427,0.335475,0.465934
152,0.208333,0.539764,0.329939,0.529781
153,0.208333,0.673293,0.665406,0.757102
154,0.213333,0.554987,0.295121,0.519643
155,0.213333,0.533113,0.339404,0.491255
156,0.213333,0.572875,0.528264,0.669254
157,0.215000,0.632362,0.618199,0.614338
158,0.215000,0.479958,0.355475,0.441648
159,0.216667,0.506119,0.365704,0.483948
160,0.216667,0.653260,0.706674,0.729485
161,0.216667,0.463243,0.343030,0.387229
162,0.220000,0.555586,0.336233,0.562267
163,0.223333,0.529731,0.451791,0.564703
164,0.223333,0.623218,0.389522,0.626476
165,0.223333,0.527817,0.483586,0.597126
166,0.223333,0.479088,0.391715,0.501404
167,0.225000,0.466950,0.377415,0.375183
168,0.225000,0.570123,0.554604,0.680598
169,0.225000,0.376898,0.249150,0.288939
170,0.225000,0.510690,0.314943,0.493789
171,0.226667,0.669583,0.566037,0.709465
172,0.228333,0.542712,0.556776,0.654541
173,0.230000,0.354826,0.297413,0.266629
174,0.230000,0.555809,0.310324,0.497110
175,0.230000,0.502649,0.350548,0.440275
176,0.230000,0.496880,0.389751,0.433393
177,0.230000,0.659599,0.638629,0.693848
178,0.231667,0.363792,0.309228,0.271454
179,0.231667,0.456481,0.376644,0.426906
180,0.233333,0.450551,0.270648,0.384228
181,0.233333,0.416495,0.220878,0.353699
182,0.235000,0.379575,0.201354,0.335102
183,0.235000,0.556879,0.613599,0.507696
184,0.235000,0.305766,0.062698,0.123504
185,0.236667,0.355802,0.359995,0.158222
186,0.236667,0.498920,0.396249,0.501789
187,0.238333,0.489268,0.613473,0.491765
188,0.240000,0.431321,0.328501,0.355692
189,0.240000,0.498421,0.342187,0.448136
190,0.240000,0.493608,0.426261,0.485369
191,0.241667,0.676654,0.489162,0.745041
192,0.241667,0.571138,0.571805,0.701332
193,0.243333,0.571297,0.552711,0.666241
194,0.243333,0.669434,0.611053,0.713871
195,0.245000,0.523861,0.489325,0.481340
196,0.245000,0.379101,0.260394,0.356689
197,0.248333,0.484058,0.366849,0.401141
198,0.248333,0.417289,0.406041,0.328987
199,0.248333,0.413992,0.082838,0.266546
200,0.248333,0.661588,0.659774,0.694951
201,0.250000,0.549797,0.482727,0.537044
202,0.250000,0.523409,0.406623,0.558869
203,0.250000,0.416636,0.404336,0.396601
204,0.251667,0.470906,0.249123,0.437495
205,0.251667,0.394416,0.340176,0.346609
206,0.253333,0.358250,0.202413,0.301270
207,0.253333,0.536818,0.457786,0.548873
208,0.253333,0.665178,0.441309,0.686512
209,0.253333,0.504448,0.481406,0.445729
210,0.255000,0.348174,0.133032,0.241956
211,0.255000,0.671371,0.555398,0.792379
212,0.258333,0.622428,0.602483,0.695395
213,0.258333,0.485155,0.577870,0.540201
214,0.258333,0.508162,0.301526,0.453056
215,0.258333,0.526270,0.421486,0.539483
216,0.260000,0.612316,0.684856,0.504489
217,0.260000,0.499083,0.438061,0.496253
218,0.260000,0.585420,0.407282,0.499798
219,0.260000,0.478132,0.385597,0.487056
220,0.263333,0.662373,0.687827,0.751968
221,0.266667,0.612017,0.418814,0.609796
222,0.266667,0.557191,0.366554,0.497565
223,0.268333,0.512394,0.637168,0.500534
224,0.268333,0.449373,0.400441,0.486069
225,0.270000,0.480609,0.304068,0.448063
226,0.270000,0.590135,0.405682,0.497996
227,0.270000,0.493932,0.630652,0.490228
228,0.271667,0.524325,0.395448,0.476922
229,0.273333,0.404484,0.281375,0.306087
230,0.273333,0.455187,0.326667,0.431373
231,0.273333,0.534284,0.442631,0.548401
232,0.275000,0.440662,0.313149,0.454346
233,0.275000,0.531252,0.354783,0.562365
234,0.275000,0.516478,0.409200,0.528494
235,0.275000,0.528525,0.444811,0.550136
236,0.276667,0.582109,0.565655,0.632601
237,0.276667,0.571454,0.569504,0.596490
238,0.276667,0.572761,0.525829,0.669229
239,0.278333,0.641994,0.564620,0.609746
240,0.280000,0.520952,0.428681,0.550739
241,0.280000,0.418930,0.209770,0.364052
242,0.281667,0.618069,0.371889,0.646053
243,0.283333,0.653467,0.880032,0.703438
244,0.283333,0.506747,0.220316,0.442262
245,0.283333,0.569435,0.674240,0.566414
246,0.283333,0.416304,0.290339,0.342700
247,0.283333,0.612511,0.659903,0.715675
248,0.283333,0.564422,0.535488,0.615348
249,0.283333,0.461736,0.380062,0.443038
250,0.283333,0.669526,0.585549,0.727095
251,0.285000,0.485345,0.376050,0.522026
252,0.286667,0.474103,0.354929,0.445544
253,0.286667,0.486681,0.652880,0.513962
254,0.286667,0.480374,0.442701,0.568395
255,0.286667,0.483892,0.457656,0.579378
256,0.286667,0.380017,0.343566,0.371813
257,0.286667,0.605945,0.446659,0.621882
258,0.286667,0.501542,0.421987,0.440764
259,0.288333,0.481566,0.400452,0.497632
260,0.288333,0.528704,0.403901,0.468919
261,0.288333,0.443803,0.346924,0.370022
262,0.290000,0.435831,0.447839,0.375046
263,0.290000,0.674597,0.806740,0.727976
264,0.290000,0.473621,0.437044,0.416235
265,0.291667,0.409466,0.574504,0.280231
266,0.291667,0.508440,0.437876,0.529085
267,0.291667,0.679311,0.796853,0.811742
268,0.291667,0.455995,0.488750,0.409599
269,0.293333,0.459126,0.354464,0.464918
270,0.295000,0.559491,0.507350,0.644700
271,0.295000,0.322383,0.075458,0.135121
272,0.296667,0.532936,0.269217,0.444680
273,0.298333,0.580048,0.506551,0.619429
274,0.298333,0.678407,0.526988,0.766591
275,0.298333,0.526479,0.481503,0.548303
276,0.298333,0.543833,0.476710,0.673159
277,0.300000,0.673089,0.480258,0.758551
278,0.300000,0.412886,0.278471,0.268010
279,0.300000,0.684053,0.460874,0.809959
280,0.300000,0.494171,0.511765,0.510320
281,0.300000,0.491225,0.461349,0.458741
282,0.300000,0.475633,0.298822,0.414315
283,0.300000,0.376043,0.170855,0.252398
284,0.301667,0.451593,0.273444,0.480634
285,0.301667,0.641359,0.499147,0.625760
286,0.301667,0.510570,0.455359,0.497631
287,0.301667,0.640116,0.621806,0.738922
288,0.301667,0.478373,0.480148,0.563691
289,0.303333,0.494363,0.350041,0.506498
290,0.305000,0.576824,0.570637,0.688075
291,0.305000,0.425585,0.077671,0.330973
292,0.305000,0.460740,0.299606,0.332816
293,0.305000,0.438136,0.272819,0.466774
294,0.306667,0.420646,0.459266,0.450847
295,0.306667,0.570164,0.566559,0.687354
296,0.308333,0.480938,0.451751,0.534730
297,0.310000,0.403478,0.310049,0.286650
298,0.310000,0.450121,0.273208,0.359408
299,0.310000,0.461571,0.404682,0.438737
300,0.310000,0.383916,0.255131,0.337286
301,0.311667,0.484694,0.328187,0.496458
302,0.311667,0.486220,0.416653,0.499695
303,0.311667,0.336539,0.122108,0.218920
304,0.313333,0.454158,0.286694,0.422451
305,0.315000,0.474266,0.414993,0.553680
306,0.315000,0.450698,0.261309,0.413334
307,0.316667,0.533562,0.587873,0.461138
308,0.316667,0.594572,0.695083,0.573205
309,0.316667,0.592654,0.481072,0.581321
310,0.316667,0.396775,0.374382,0.379022
311,0.316667,0.442540,0.348944,0.425569
312,0.316667,0.422561,0.295815,0.301629
313,0.316667,0.691362,0.577288,0.796601
314,0.316667,0.556087,0.351462,0.445255
315,0.316667,0.476386,0.311337,0.531336
316,0.316667,0.615943,0.584152,0.655320
317,0.316667,0.494046,0.438506,0.519484
318,0.318333,0.482480,0.337361,0.472736
319,0.320000,0.453390,0.415334,0.387546
320,0.320000,0.440346,0.323472,0.433398
321,0.320000,0.673589,0.575637,0.706405
322,0.323333,0.457559,0.189845,0.380346
323,0.323333,0.370153,0.362499,0.270734
324,0.323333,0.391867,0.445512,0.362405
325,0.323333,0.445911,0.269804,0.460939
326,0.325000,0.465840,0.330759,0.489631
327,0.325000,0.556461,0.591507,0.594172
328,0.326667,0.456622,0.423786,0.546647
329,0.326667,0.566103,0.552739,0.583572
330,0.330000,0.659721,0.256416,0.756090
331,0.330000,0.519453,0.502260,0.531243
332,0.330000,0.465198,0.342795,0.467349
333,0.330000,0.494815,0.454451,0.442220
334,0.330000,0.655501,0.540015,0.679616
335,0.331667,0.565256,0.503341,0.605862
336,0.331667,0.435945,0.251570,0.468586
337,0.331667,0.653031,0.553447,0.701090
338,0.333333,0.530049,0.593425,0.550447
339,0.333333,0.499724,0.406152,0.421815
340,0.333333,0.512663,0.444136,0.575869
341,0.333333,0.420025,0.315792,0.380304
342,0.333333,0.487502,0.475739,0.576779
343,0.333333,0.475827,0.533644,0.337644
344,0.335000,0.593612,0.573353,0.665959
345,0.335000,0.530541,0.363145,0.574726
346,0.335000,0.402436,0.453124,0.315353
347,0.335000,0.587491,0.582539,0.637080
348,0.335000,0.554691,0.511433,0.496944
349,0.335000,0.546624,0.540532,0.518984
350,0.336667,0.479029,0.420521,0.489494
351,0.336667,0.609644,0.852762,0.569616
352,0.336667,0.562789,0.468539,0.423502
353,0.336667,0.621284,0.483092,0.625675
354,0.336667,0.567920,0.544032,0.629481
355,0.338333,0.472598,0.470371,0.407505
356,0.338333,0.659730,0.592767,0.711503
357,0.340000,0.519912,0.278950,0.429080
358,0.340000,0.416013,0.456955,0.452948
359,0.340000,0.573747,0.465260,0.550093
360,0.340000,0.481831,0.329614,0.512650
361,0.340000,0.544310,0.302308,0.432369
362,0.340000,0.500986,0.414222,0.531602
363,0.341667,0.423673,0.241676,0.287714
364,0.343333,0.559816,0.388948,0.530822
365,0.343333,0.405219,0.461435,0.324378
366,0.345000,0.590966,0.599865,0.677312
367,0.345000,0.519613,0.495616,0.539361
368,0.345000,0.543981,0.392718,0.562969
369,0.346667,0.650142,0.467760,0.599736
370,0.346667,0.371786,0.438709,0.240314
371,0.346667,0.479820,0.334852,0.415496
372,0.346667,0.500108,0.404643,0.531207
373,0.348333,0.480537,0.410836,0.457351
374,0.348333,0.595082,0.497186,0.556745
375,0.350000,0.574475,0.332323,0.487947
376,0.350000,0.651438,0.580057,0.613515
377,0.350000,0.578676,0.440678,0.518604
378,0.350000,0.499323,0.417243,0.438350
379,0.350000,0.483966,0.460946,0.565798
380,0.350000,0.414555,0.360314,0.397680
381,0.350000,0.601302,0.546032,0.529548
382,0.350000,0.505645,0.494536,0.459119
383,0.350000,0.592991,0.591271,0.517345
384,0.350000,0.553596,0.520895,0.618587
385,0.350000,0.620778,0.290433,0.606410
386,0.350000,0.558565,0.714615,0.539776
387,0.351667,0.440179,0.249507,0.355847
388,0.351667,0.531842,0.416145,0.496295
389,0.351667,0.570639,0.347478,0.513874
390,0.351667,0.530850,0.525618,0.539849
391,0.353333,0.513702,0.389914,0.442698
392,0.353333,0.478017,0.339901,0.360395
393,0.353333,0.481864,0.422034,0.503831
394,0.353333,0.525878,0.417904,0.498089
395,0.355000,0.632662,0.455477,0.565522
396,0.355000,0.504972,0.367654,0.567857
397,0.355000,0.549715,0.527726,0.560640
398,0.355000,0.449204,0.257694,0.435463
399,0.356667,0.676382,0.842874,0.762410
400,0.356667,0.416402,0.434236,0.313748
401,0.356667,0.545585,0.448355,0.521395
402,0.356667,0.447348,0.396611,0.433041
403,0.358333,0.583363,0.578811,0.612465
404,0.360000,0.571689,0.566752,0.583520
405,0.360000,0.544264,0.392595,0.552221
406,0.360000,0.487899,0.374477,0.508303
407,0.360000,0.509780,0.487610,0.500588
408,0.360000,0.587157,0.551529,0.544636
409,0.361667,0.371647,0.372781,0.298422
410,0.361667,0.427727,0.627385,0.349394
411,0.361667,0.555950,0.477390,0.558681
412,0.361667,0.458353,0.333326,0.501203
413,0.363333,0.489373,0.433034,0.526518
414,0.363333,0.524864,0.650623,0.386013
415,0.363333,0.588122,0.629896,0.581728
416,0.363333,0.588651,0.508435,0.544679
417,0.363333,0.480879,0.449857,0.534702
418,0.363333,0.545080,0.454029,0.666760
419,0.363333,0.414171,0.221329,0.300563
420,0.365000,0.528896,0.506205,0.492210
421,0.365000,0.451522,0.273442,0.480659
422,0.365000,0.535986,0.527384,0.473037
423,0.365000,0.539240,0.368294,0.557826
424,0.366667,0.657792,0.445143,0.633191
425,0.366667,0.487723,0.413738,0.485161
426,0.366667,0.546690,0.410801,0.472738
427,0.366667,0.545514,0.445403,0.521360
428,0.366667,0.513844,0.482445,0.584245
429,0.366667,0.526119,0.453833,0.527145
430,0.366667,0.673396,0.499860,0.719134
431,0.366667,0.649014,0.507121,0.669447
432,0.366667,0.470862,0.235843,0.381649
433,0.366667,0.437968,0.259387,0.360477
434,0.368333,0.542056,0.447857,0.507535
435,0.368333,0.607459,0.406739,0.552471
436,0.370000,0.472618,0.430713,0.407958
437,0.370000,0.515204,0.403740,0.535628
438,0.371667,0.621453,0.822400,0.583342
439,0.373333,0.514606,0.583703,0.661842
440,0.373333,0.417988,0.534635,0.357237
441,0.373333,0.499590,0.498593,0.562106
442,0.373333,0.484059,0.206677,0.386376
443,0.373333,0.525458,0.358238,0.445576
444,0.373333,0.473722,0.488121,0.411912
445,0.375000,0.600128,0.677063,0.626459
446,0.375000,0.586421,0.414649,0.499815
447,0.375000,0.656854,0.518060,0.685328
448,0.375000,0.452167,0.471547,0.385481
449,0.375000,0.412036,0.318151,0.346879
450,0.376667,0.487190,0.588108,0.480431
451,0.376667,0.498808,0.455663,0.471610
452,0.376667,0.682810,0.600745,0.784238
453,0.376667,0.567932,0.508221,0.577054
454,0.376667,0.504287,0.713905,0.488632
455,0.378333,0.425272,0.346412,0.392269
456,0.378333,0.574223,0.462407,0.550068
457,0.378333,0.570181,0.537817,0.603097
458,0.378333,0.483286,0.439108,0.617056
459,0.378333,0.501771,0.697626,0.413705
460,0.378333,0.607808,0.741101,0.629571
461,0.380000,0.594748,0.486852,0.576492
462,0.380000,0.494551,0.344063,0.557583
463,0.380000,0.408205,0.470695,0.317363
464,0.380000,0.535729,0.545659,0.538822
465,0.380000,0.551308,0.672437,0.559650
466,0.380000,0.526845,0.473156,0.589063
467,0.380000,0.601841,0.248050,0.561473
468,0.380000,0.396389,0.248610,0.330713
469,0.381667,0.579603,0.544436,0.574862
470,0.381667,0.563542,0.624611,0.512595
471,0.381667,0.500987,0.414223,0.531604
472,0.381667,0.486322,0.450714,0.518735
473,0.381667,0.480717,0.390048,0.405274
474,0.383333,0.577562,0.512159,0.629088
475,0.383333,0.625279,0.505409,0.557835
476,0.383333,0.423274,0.417905,0.349015
477,0.383333,0.647129,0.693476,0.655280
478,0.383333,0.572716,0.759490,0.454461
479,0.383333,0.605134,0.611523,0.602407
480,0.383333,0.592786,0.597013,0.637370
481,0.383333,0.645986,0.513299,0.635475
482,0.383333,0.673570,0.813011,0.729357
483,0.383333,0.640301,0.495463,0.666259
484,0.383333,0.539464,0.564088,0.576277
485,0.383333,0.534909,0.372666,0.559452
486,0.383333,0.661502,0.613168,0.711771
487,0.385000,0.330550,0.203391,0.193206
488,0.385000,0.489780,0.378804,0.528717
489,0.386667,0.534777,0.370881,0.559428
490,0.386667,0.532670,0.629893,0.459813
491,0.386667,0.484388,0.648284,0.609057
492,0.388333,0.475345,0.396041,0.506403
493,0.388333,0.398973,0.179585,0.219917
494,0.388333,0.664150,0.619974,0.727143
495,0.388333,0.522912,0.388488,0.576970
496,0.388333,0.476263,0.291184,0.445431
497,0.390000,0.468394,0.630058,0.458299
498,0.390000,0.472113,0.432027,0.540650
499,0.391667,0.472428,0.471932,0.409480
500,0.391667,0.461755,0.424077,0.370337
501,0.391667,0.562712,0.480959,0.528275
502,0.391667,0.652309,0.608235,0.635376
503,0.391667,0.492906,0.658105,0.340628
504,0.393333,0.533725,0.361483,0.562885
505,0.393333,0.588654,0.572723,0.567555
506,0.393333,0.492997,0.355529,0.471038
507,0.395000,0.441992,0.243144,0.354251
508,0.395000,0.443870,0.481098,0.471559
509,0.395000,0.458814,0.384492,0.441603
510,0.395000,0.517689,0.450793,0.570856
511,0.395000,0.417468,0.484338,0.328409
512,0.395000,0.538407,0.375624,0.557808
513,0.395000,0.463828,0.406617,0.395830
514,0.395000,0.514142,0.456761,0.480778
515,0.395000,0.499430,0.541891,0.493752
516,0.396667,0.465943,0.414301,0.357110
517,0.398333,0.584830,0.658372,0.657798
518,0.398333,0.476504,0.492261,0.491474
519,0.398333,0.607666,0.762859,0.513579
520,0.400000,0.386976,0.712111,0.303633
521,0.400000,0.361417,0.306984,0.157725
522,0.400000,0.531558,0.476181,0.583439
523,0.400000,0.611462,0.407376,0.564168
524,0.400000,0.605436,0.436744,0.664359
525,0.400000,0.628816,0.526490,0.557029
526,0.400000,0.471817,0.474450,0.384222
527,0.400000,0.601561,0.680396,0.561939
528,0.400000,0.543983,0.467609,0.605976
529,0.400000,0.488647,0.382233,0.588187
530,0.400000,0.649328,0.695221,0.655986
531,0.400000,0.393571,0.230438,0.330617
532,0.400000,0.366747,0.644825,0.252784
533,0.400000,0.615409,0.649298,0.632748
534,0.400000,0.595588,0.566468,0.643356
535,0.400000,0.470943,0.440699,0.388148
536,0.400000,0.642987,0.551909,0.623728
537,0.401667,0.618707,0.590696,0.628022
538,0.401667,0.685075,0.624116,0.715982
539,0.401667,0.595256,0.402784,0.539724
540,0.401667,0.567937,0.508220,0.577055
541,0.401667,0.449982,0.499379,0.508516
542,0.401667,0.533628,0.359559,0.562857
543,0.401667,0.496351,0.480850,0.587075
544,0.401667,0.534773,0.370884,0.559427
545,0.403333,0.607097,0.663463,0.645267
546,0.403333,0.668101,0.430378,0.640109
547,0.403333,0.377719,0.383813,0.314286
548,0.403333,0.304838,0.099940,0.140656
549,0.403333,0.639752,0.636042,0.667370
550,0.403333,0.484037,0.498960,0.472292
551,0.405000,0.500295,0.495483,0.598081
552,0.405000,0.499938,0.620357,0.408746
553,0.405000,0.472944,0.458751,0.440288
554,0.405000,0.567420,0.633147,0.612302
555,0.405000,0.547337,0.452978,0.666563
556,0.406667,0.494002,0.364889,0.458972
557,0.406667,0.600668,0.372171,0.507686
558,0.408333,0.631994,0.490545,0.598136
559,0.408333,0.615387,0.524158,0.649029
560,0.408333,0.647821,0.663902,0.655757
561,0.408333,0.496236,0.528918,0.502061
562,0.410000,0.461935,0.531943,0.460249
563,0.410000,0.583369,0.705798,0.580759
564,0.411667,0.417171,0.338130,0.367586
565,0.411667,0.516821,0.556037,0.524332
566,0.411667,0.524754,0.392531,0.598054
567,0.411667,0.432561,0.311190,0.515420
568,0.413333,0.485423,0.341088,0.483472
569,0.413333,0.686709,0.998043,0.796034
570,0.415000,0.631537,0.803536,0.618910
571,0.415000,0.483129,0.334261,0.482992
572,0.415000,0.426228,0.316801,0.334369
573,0.415000,0.446348,0.432047,0.417599
574,0.415000,0.582409,0.438740,0.548115
575,0.415000,0.440282,0.282944,0.491856
576,0.415000,0.579941,0.536098,0.608515
577,0.415000,0.508714,0.516786,0.545920
578,0.415000,0.589581,0.576917,0.606425
579,0.416667,0.652922,0.346253,0.771889
580,0.416667,0.497486,0.582979,0.589991
581,0.416667,0.615727,0.495133,0.600806
582,0.416667,0.548281,0.754437,0.463148
583,0.416667,0.494793,0.536256,0.369910
584,0.416667,0.673087,0.541044,0.842350
585,0.416667,0.607339,0.666275,0.513085
586,0.416667,0.651587,0.825899,0.642641
587,0.416667,0.623471,0.430580,0.548416
588,0.416667,0.638059,0.486408,0.631290
589,0.416667,0.668810,0.651685,0.733893
590,0.416667,0.579433,0.746385,0.545076
591,0.416667,0.484636,0.357411,0.425955
592,0.416667,0.641590,0.632378,0.687882
593,0.416667,0.519852,0.554420,0.482500
594,0.416667,0.483422,0.715649,0.368875
595,0.416667,0.568458,0.507194,0.547021
596,0.416667,0.545895,0.626976,0.496286
597,0.416667,0.656204,0.730356,0.660735
598,0.416667,0.627458,0.416016,0.575728
599,0.416667,0.561769,0.498383,0.423816
600,0.416667,0.580587,0.605491,0.496955
601,0.418333,0.441980,0.273054,0.474392
602,0.418333,0.601786,0.543020,0.654827
603,0.418333,0.590535,0.595695,0.579555
604,0.418333,0.477656,0.519819,0.551687
605,0.418333,0.611905,0.606150,0.567752
606,0.420000,0.582375,0.765929,0.558614
607,0.420000,0.450297,0.290206,0.460323
608,0.420000,0.559927,0.548286,0.568812
609,0.420000,0.660995,0.719180,0.685800
610,0.420000,0.507836,0.544627,0.535032
611,0.420000,0.454763,0.523055,0.381689
612,0.421667,0.641452,0.657480,0.689206
613,0.421667,0.469808,0.520838,0.428542
614,0.421667,0.454336,0.435296,0.441820
615,0.421667,0.606941,0.492911,0.569486
616,0.421667,0.664290,0.641279,0.764110
617,0.423333,0.483464,0.283115,0.408540
618,0.423333,0.542449,0.478235,0.625586
619,0.425000,0.542228,0.409459,0.463937
620,0.425000,0.498246,0.544568,0.566925
621,0.425000,0.525437,0.542996,0.481175
622,0.425000,0.396328,0.282430,0.298337
623,0.425000,0.572425,0.535630,0.588031
624,0.425000,0.486899,0.561472,0.393923
625,0.425000,0.499087,0.435420,0.599154
626,0.426667,0.477853,0.203494,0.390133
627,0.426667,0.542985,0.386695,0.555115
628,0.426667,0.530889,0.504138,0.503876
629,0.426667,0.485423,0.341088,0.483473
630,0.426667,0.457724,0.286985,0.383314
631,0.428333,0.503631,0.390957,0.371218
632,0.428333,0.451174,0.407578,0.345976
633,0.428333,0.463212,0.482466,0.503744
634,0.428333,0.336511,0.222409,0.188483
635,0.428333,0.589965,0.677694,0.555745
636,0.430000,0.556593,0.526464,0.571511
637,0.430000,0.517020,0.247222,0.451211
638,0.430000,0.604489,0.641812,0.668400
639,0.431667,0.521824,0.540203,0.456087
640,0.431667,0.479731,0.445369,0.498448
641,0.431667,0.517185,0.523050,0.633847
642,0.431667,0.444466,0.575888,0.487242
643,0.431667,0.361131,0.227265,0.195260
644,0.431667,0.599162,0.563318,0.656808
645,0.433333,0.659650,0.640177,0.763510
646,0.433333,0.471889,0.489727,0.549793
647,0.433333,0.680188,0.592397,0.796803
648,0.433333,0.639574,0.468430,0.659360
649,0.433333,0.523753,0.464304,0.588544
650,0.433333,0.490626,0.617725,0.517094
651,0.433333,0.688438,0.605301,0.832709
652,0.433333,0.405838,0.296434,0.216197
653,0.433333,0.539954,0.572452,0.449797
654,0.433333,0.505867,0.547714,0.499581
655,0.433333,0.613644,0.487389,0.568624
656,0.433333,0.626548,0.594816,0.717998
657,0.433333,0.513622,0.702893,0.385490
658,0.433333,0.514057,0.579704,0.578388
659,0.433333,0.575056,0.618270,0.574670
660,0.435000,0.546079,0.384736,0.531903
661,0.435000,0.542274,0.367995,0.534284
662,0.435000,0.617764,0.686244,0.601594
663,0.435000,0.523378,0.445625,0.584428
664,0.436667,0.505356,0.630646,0.608195
665,0.436667,0.451134,0.285994,0.456320
666,0.436667,0.512641,0.508548,0.622915
667,0.436667,0.608276,0.611450,0.589376
668,0.438333,0.547920,0.504203,0.493866
669,0.438333,0.490918,0.460266,0.447343
670,0.438333,0.603094,0.418507,0.619040
671,0.438333,0.529678,0.673297,0.668331
672,0.438333,0.576355,0.427981,0.528226
673,0.438333,0.534058,0.369171,0.559270
674,0.438333,0.465079,0.581227,0.432271
675,0.440000,0.479687,0.443332,0.534204
676,0.440000,0.530953,0.465354,0.524136
677,0.440000,0.630959,0.606788,0.672676
678,0.441667,0.602476,0.540391,0.718297
679,0.441667,0.641483,0.548216,0.577373
680,0.441667,0.535217,0.466062,0.474913
681,0.441667,0.378853,0.440726,0.361613
682,0.441667,0.525816,0.520636,0.594715
683,0.443333,0.468868,0.520131,0.446177
684,0.443333,0.441950,0.372328,0.431469
685,0.443333,0.654638,0.582643,0.729105
686,0.443333,0.545363,0.468924,0.667114
687,0.443333,0.625096,0.504461,0.604977
688,0.445000,0.471957,0.492595,0.549820
689,0.445000,0.410003,0.358609,0.404352
690,0.445000,0.619363,0.492437,0.636883
691,0.446667,0.478916,0.385800,0.497995
692,0.446667,0.557110,0.561740,0.514280
693,0.446667,0.489903,0.567987,0.455619
694,0.446667,0.678136,0.688351,0.779346
695,0.446667,0.667181,0.762137,0.725698
696,0.446667,0.602068,0.429530,0.609157
697,0.446667,0.661966,0.701578,0.583561
698,0.448333,0.596320,0.462485,0.576135
699,0.448333,0.624485,0.658057,0.576638
700,0.450000,0.544504,0.417211,0.506232
701,0.450000,0.533608,0.439586,0.474235
702,0.450000,0.480027,0.409327,0.486919
703,0.450000,0.472082,0.430064,0.540619
704,0.450000,0.640858,0.542460,0.606212
705,0.450000,0.610268,0.629479,0.635134
706,0.450000,0.411493,0.461285,0.351513
707,0.450000,0.644711,0.495323,0.619808
708,0.450000,0.608663,0.488916,0.613342
709,0.450000,0.542188,0.409361,0.463937
710,0.450000,0.650292,0.658696,0.730773
711,0.450000,0.675788,0.458479,0.709568
712,0.450000,0.477960,0.434942,0.481341
713,0.450000,0.649842,0.646287,0.759802
714,0.450000,0.600136,0.718878,0.518804
715,0.450000,0.611389,0.516225,0.609825
716,0.450000,0.430596,0.524784,0.363359
717,0.450000,0.666819,0.696803,0.743421
718,0.450000,0.488231,0.587538,0.540766
719,0.450000,0.486975,0.497674,0.549015
720,0.450000,0.682274,0.750998,0.805061
721,0.451667,0.527001,0.475590,0.589089
722,0.451667,0.405177,0.246089,0.264569
723,0.451667,0.495282,0.397821,0.455460
724,0.451667,0.535812,0.396059,0.541824
725,0.451667,0.617292,0.628737,0.637013
726,0.453333,0.635413,0.662551,0.654505
727,0.453333,0.505811,0.643581,0.507661
728,0.453333,0.634955,0.692999,0.629259
729,0.453333,0.673934,0.522760,0.713506
730,0.455000,0.614769,0.535162,0.658683
731,0.455000,0.641954,0.657248,0.647455
732,0.455000,0.586656,0.434056,0.523157
733,0.455000,0.621059,0.589971,0.661494
734,0.455000,0.702718,0.982313,0.950969
735,0.456667,0.663388,0.424522,0.700342
736,0.456667,0.531635,0.479078,0.634600
737,0.456667,0.645089,0.636500,0.642314
738,0.456667,0.510345,0.477531,0.416824
739,0.456667,0.678892,0.523047,0.845638
740,0.458333,0.676708,0.834388,0.807736
741,0.458333,0.587611,0.643085,0.518999
742,0.458333,0.482881,0.355873,0.453241
743,0.458333,0.609920,0.552896,0.576126
744,0.458333,0.537049,0.450503,0.669722
745,0.458333,0.501468,0.521599,0.521429
746,0.460000,0.689498,0.628172,0.758016
747,0.460000,0.584730,0.581643,0.648870
748,0.460000,0.592883,0.581012,0.609340
749,0.460000,0.559706,0.460739,0.534392
750,0.460000,0.496598,0.390358,0.480229
751,0.460000,0.604067,0.578242,0.619021
752,0.460000,0.590847,0.533273,0.467057
753,0.460000,0.540679,0.482971,0.595993
754,0.460000,0.626465,0.592270,0.717971
755,0.461667,0.582800,0.475883,0.474036
756,0.461667,0.660238,0.605732,0.725518
757,0.461667,0.678777,0.656750,0.781605
758,0.461667,0.578423,0.401420,0.638997
759,0.461667,0.483659,0.283087,0.408489
760,0.461667,0.632729,0.516369,0.590071
761,0.463333,0.642633,0.779431,0.698436
762,0.463333,0.646132,0.628058,0.692419
763,0.463333,0.663977,0.667315,0.790163
764,0.463333,0.446504,0.277045,0.433685
765,0.465000,0.659223,0.586080,0.697893
766,0.465000,0.502372,0.539583,0.600983
767,0.465000,0.596176,0.693453,0.526727
768,0.465000,0.688878,0.649315,0.748922
769,0.466667,0.632370,0.735747,0.619388
770,0.466667,0.685955,0.611941,0.780850
771,0.466667,0.485325,0.412879,0.457803
772,0.466667,0.543124,0.388570,0.555138
773,0.466667,0.485887,0.510167,0.569922
774,0.466667,0.552321,0.435388,0.463253
775,0.466667,0.624214,0.569456,0.625184
776,0.466667,0.668629,0.560460,0.694554
777,0.466667,0.642368,0.738177,0.582675
778,0.466667,0.686470,0.908321,0.812225
779,0.466667,0.665695,0.671037,0.734190
780,0.466667,0.600198,0.501223,0.614340
781,0.466667,0.614382,0.503678,0.651267
782,0.466667,0.590424,0.471225,0.532865
783,0.466667,0.675190,0.479353,0.709955
784,0.466667,0.379283,0.312816,0.295339
785,0.466667,0.679463,0.742870,0.803049
786,0.466667,0.525122,0.456479,0.494007
787,0.466667,0.627373,0.520704,0.612172
788,0.468333,0.313353,0.132100,0.118161
789,0.468333,0.547201,0.492413,0.671143
790,0.468333,0.678113,0.600933,0.695275
791,0.470000,0.532227,0.721318,0.433078
792,0.470000,0.451414,0.418198,0.450116
793,0.470000,0.622177,0.573463,0.588855
794,0.470000,0.623672,0.633534,0.681419
795,0.470000,0.488992,0.331038,0.454612
796,0.471667,0.615350,0.559039,0.622290
797,0.471667,0.629214,0.780225,0.650940
798,0.471667,0.532773,0.485566,0.598509
799,0.471667,0.464150,0.267497,0.394588
800,0.471667,0.511885,0.754399,0.503244
801,0.471667,0.654999,0.593433,0.594527
802,0.471667,0.556957,0.666322,0.569304
803,0.471667,0.527134,0.403377,0.461121
804,0.471667,0.680801,0.570994,0.740103
805,0.471667,0.592750,0.718047,0.472914
806,0.473333,0.559778,0.645432,0.574444
807,0.473333,0.662519,0.709916,0.687890
808,0.473333,0.462201,0.447122,0.488109
809,0.473333,0.424669,0.310184,0.290071
810,0.473333,0.624537,0.624955,0.613182
811,0.475000,0.665136,0.664753,0.623608
812,0.475000,0.577101,0.580048,0.583158
813,0.475000,0.653430,0.703738,0.615301
814,0.475000,0.461254,0.309387,0.317346
815,0.475000,0.407906,0.230678,0.344646
816,0.476667,0.622253,0.579856,0.692603
817,0.476667,0.665935,0.553321,0.741280
818,0.476667,0.552549,0.560428,0.474217
819,0.478333,0.658232,0.598733,0.690711
820,0.478333,0.673170,0.668721,0.760288
821,0.478333,0.388243,0.592312,0.236212
822,0.478333,0.521997,0.515677,0.618135
823,0.478333,0.539326,0.453308,0.502314
824,0.478333,0.453515,0.500585,0.463184
825,0.478333,0.549375,0.591850,0.608210
826,0.480000,0.662001,0.641874,0.747222
827,0.480000,0.590210,0.911639,0.634230
828,0.480000,0.572019,0.436609,0.587233
829,0.480000,0.574801,0.625152,0.547987
830,0.480000,0.666373,0.575818,0.698355
831,0.480000,0.502655,0.571308,0.590301
832,0.480000,0.596595,0.541196,0.683560
833,0.480000,0.623103,0.286215,0.600583
834,0.480000,0.652984,0.715996,0.634744
835,0.481667,0.520368,0.522868,0.488755
836,0.481667,0.460820,0.417063,0.422887
837,0.481667,0.588211,0.669061,0.658341
838,0.481667,0.661549,0.574217,0.706825
839,0.481667,0.640541,0.759107,0.716026
840,0.483333,0.595047,0.699920,0.630167
841,0.483333,0.687231,0.580130,0.833860
842,0.483333,0.630791,0.804013,0.624177
843,0.483333,0.603779,0.606548,0.634404
844,0.483333,0.615512,0.587314,0.543403
845,0.483333,0.656342,0.537178,0.677399
846,0.483333,0.673661,0.545207,0.771897
847,0.483333,0.538856,0.647423,0.431367
848,0.483333,0.654779,0.921687,0.681484
849,0.483333,0.508504,0.515210,0.400437
850,0.483333,0.525462,0.567039,0.604837
851,0.483333,0.612712,0.526813,0.557768
852,0.483333,0.624634,0.461100,0.674785
853,0.483333,0.549078,0.421721,0.543641
854,0.483333,0.546192,0.623494,0.525962
855,0.483333,0.674835,0.581424,0.714114
856,0.483333,0.518800,0.607878,0.463852
857,0.483333,0.640115,0.758973,0.688646
858,0.485000,0.702289,0.709338,0.904221
859,0.485000,0.604277,0.642010,0.579534
860,0.485000,0.578656,0.608888,0.515917
861,0.485000,0.570251,0.347703,0.515471
862,0.485000,0.454926,0.436158,0.445311
863,0.485000,0.600633,0.556135,0.562562
864,0.486667,0.567375,0.596820,0.563411
865,0.486667,0.591479,0.588263,0.580562
866,0.486667,0.642166,0.820645,0.612105
867,0.486667,0.624886,0.624259,0.637459
868,0.486667,0.527329,0.484290,0.601043
869,0.488333,0.620341,0.602180,0.594063
870,0.490000,0.615126,0.652637,0.646104
871,0.490000,0.674453,0.715286,0.761925
872,0.490000,0.485311,0.317166,0.379617
873,0.490000,0.448433,0.359585,0.451865
874,0.490000,0.528872,0.567146,0.500959
875,0.490000,0.436015,0.426211,0.474139
876,0.491667,0.458925,0.379312,0.470663
877,0.493333,0.457052,0.400719,0.406958
878,0.493333,0.597964,0.606646,0.616699
879,0.493333,0.464072,0.370529,0.458500
880,0.493333,0.451465,0.365105,0.469282
881,0.495000,0.637901,0.668048,0.671773
882,0.495000,0.458847,0.377206,0.470638
883,0.495000,0.642821,0.775879,0.716062
884,0.495000,0.483641,0.533142,0.449795
885,0.495000,0.660714,0.672485,0.738051
886,0.496667,0.676981,0.757797,0.826154
887,0.496667,0.337914,0.474817,0.140088
888,0.496667,0.529393,0.671609,0.668308
889,0.496667,0.657185,0.571666,0.709627
890,0.496667,0.614462,0.777757,0.687051
891,0.496667,0.663343,0.617579,0.721077
892,0.498333,0.434062,0.417771,0.439382
893,0.498333,0.583758,0.598083,0.442432
894,0.498333,0.640109,0.639597,0.636434
895,0.498333,0.544236,0.269850,0.504574
896,0.500000,0.599935,0.676174,0.649073
897,0.500000,0.425789,0.637687,0.257102
898,0.500000,0.457300,0.386176,0.345068
899,0.500000,0.624377,0.483585,0.644530
900,0.500000,0.627187,0.525863,0.602733
901,0.500000,0.670571,0.894251,0.752021
902,0.500000,0.362749,0.474653,0.186384
903,0.500000,0.565284,0.708909,0.509757
904,0.500000,0.613525,0.651491,0.685743
905,0.500000,0.480317,0.694065,0.398200
906,0.500000,0.565287,0.708913,0.509756
907,0.500000,0.666065,0.503264,0.741332
908,0.500000,0.527289,0.477878,0.495930
909,0.500000,0.686207,0.709584,0.795644
910,0.500000,0.581973,0.210657,0.539963
911,0.500000,0.377651,0.466871,0.246320
912,0.500000,0.687615,0.729388,0.807271
913,0.500000,0.660089,0.577030,0.648931
914,0.500000,0.667150,0.715458,0.724379
915,0.500000,0.678673,0.555176,0.709082
916,0.500000,0.538960,0.482537,0.482948
917,0.500000,0.659803,0.562960,0.712770
918,0.500000,0.590752,0.695555,0.472622
919,0.500000,0.672231,0.704041,0.798558
920,0.500000,0.544933,0.574387,0.497949
921,0.500000,0.624373,0.585695,0.710012
922,0.500000,0.487864,0.555275,0.464622
923,0.500000,0.487468,0.692819,0.412570
924,0.500000,0.675420,0.758962,0.776045
925,0.501667,0.610773,0.553246,0.576142
926,0.501667,0.577141,0.663075,0.529810
927,0.501667,0.467649,0.421664,0.465572
928,0.501667,0.570353,0.552215,0.556649
929,0.501667,0.678559,0.535793,0.792008
930,0.501667,0.469604,0.376872,0.399992
931,0.503333,0.541525,0.477111,0.547658
932,0.503333,0.468127,0.325894,0.381840
933,0.503333,0.563441,0.544834,0.579250
934,0.503333,0.603085,0.697822,0.656572
935,0.503333,0.554760,0.485668,0.656745
936,0.503333,0.654622,0.760288,0.695236
937,0.503333,0.675715,0.857577,0.764852
938,0.503333,0.548296,0.627484,0.492864
939,0.503333,0.524859,0.497174,0.585283
940,0.505000,0.670500,0.747371,0.708434
941,0.505000,0.437034,0.400976,0.455709
942,0.505000,0.691375,0.714276,0.861997
943,0.505000,0.519522,0.330913,0.450017
944,0.505000,0.646051,0.556759,0.638873
945,0.506667,0.467968,0.337469,0.508024
946,0.506667,0.420417,0.338412,0.395036
947,0.506667,0.701766,0.913217,0.949331
948,0.506667,0.617849,0.597808,0.665320
949,0.508333,0.579430,0.641539,0.493522
950,0.508333,0.348724,0.259622,0.201442
951,0.508333,0.664952,0.550191,0.751631
952,0.508333,0.433284,0.547067,0.331487
953,0.508333,0.531064,0.359036,0.535725
954,0.510000,0.622012,0.726428,0.677187
955,0.510000,0.624949,0.749848,0.702778
956,0.510000,0.516267,0.446469,0.488506
957,0.510000,0.643780,0.634772,0.695376
958,0.510000,0.651386,0.690241,0.694160
959,0.511667,0.668604,0.767403,0.718923
960,0.511667,0.456198,0.355554,0.360138
961,0.513333,0.691202,1.000000,0.832121
962,0.513333,0.540714,0.390705,0.518112
963,0.513333,0.617119,0.413556,0.575268
964,0.513333,0.652850,0.678681,0.719601
965,0.513333,0.655922,0.650243,0.628033
966,0.513333,0.673729,0.750316,0.789401
967,0.513333,0.578887,0.789573,0.590904
968,0.515000,0.647282,0.727422,0.709380
969,0.515000,0.660478,0.615996,0.725857
970,0.515000,0.531384,0.662760,0.409962
971,0.515000,0.492453,0.449792,0.452729
972,0.515000,0.664675,0.739764,0.709825
973,0.515000,0.680051,0.581969,0.731157
974,0.516667,0.656324,0.503096,0.729551
975,0.516667,0.470979,0.399248,0.362399
976,0.516667,0.498075,0.775463,0.483131
977,0.516667,0.551668,0.560956,0.475166
978,0.516667,0.437560,0.449320,0.460291
979,0.516667,0.607255,0.841401,0.518463
980,0.516667,0.586636,0.793145,0.612008
981,0.516667,0.506931,0.558144,0.534170
982,0.516667,0.610667,0.607601,0.588988
983,0.516667,0.600865,0.673217,0.620179
984,0.516667,0.529538,0.610473,0.486803
985,0.516667,0.678007,0.805203,0.675708
986,0.516667,0.594643,0.590934,0.609878
987,0.516667,0.488369,0.413014,0.435592
988,0.516667,0.557011,0.514569,0.645353
989,0.516667,0.679085,0.758301,0.802403
990,0.516667,0.534193,0.598841,0.522559
991,0.516667,0.534160,0.452980,0.512469
992,0.516667,0.630757,0.891625,0.666100
993,0.516667,0.676512,0.739499,0.744055
994,0.516667,0.631251,0.553927,0.661671
995,0.516667,0.611870,0.627906,0.632223
996,0.516667,0.674777,0.720419,0.774863
997,0.516667,0.685968,0.966609,0.850145
998,0.516667,0.582743,0.515369,0.571329
999,0.516667,0.593204,0.471443,0.536477
1000,0.516667,0.634466,0.740464,0.619383
1001,0.518333,0.613494,0.412644,0.629351
1002,0.518333,0.589066,0.763326,0.522261
1003,0.518333,0.548837,0.621184,0.564915
1004,0.518333,0.608769,0.579654,0.607025
1005,0.518333,0.596976,0.550379,0.640007
1006,0.518333,0.456846,0.370058,0.470139
1007,0.518333,0.667617,0.595436,0.706568
1008,0.518333,0.611845,0.601569,0.580745
1009,0.520000,0.609298,0.702537,0.600532
1010,0.520000,0.664910,0.774305,0.830228
1011,0.520000,0.625841,0.785909,0.669506
1012,0.520000,0.626195,0.601384,0.691352
1013,0.521667,0.470208,0.216813,0.384847
1014,0.521667,0.578658,0.499648,0.569207
1015,0.521667,0.544221,0.395199,0.570008
1016,0.521667,0.602367,0.746818,0.559790
1017,0.523333,0.445903,0.375100,0.272859
1018,0.523333,0.673306,0.532100,0.710472
1019,0.523333,0.620840,0.592554,0.624966
1020,0.523333,0.617307,0.609627,0.658396
1021,0.523333,0.453937,0.501569,0.464010
1022,0.525000,0.650239,0.591499,0.691774
1023,0.525000,0.564632,0.599143,0.510782
1024,0.525000,0.581669,0.397053,0.532432
1025,0.525000,0.471742,0.412628,0.446986
1026,0.525000,0.602683,0.655564,0.592939
1027,0.525000,0.685233,0.584106,0.837064
1028,0.526667,0.595405,0.590659,0.674461
1029,0.526667,0.548049,0.516601,0.618540
1030,0.526667,0.641329,0.563036,0.600719
1031,0.526667,0.543294,0.503198,0.587074
1032,0.528333,0.524894,0.490437,0.542754
1033,0.528333,0.510559,0.420948,0.495030
1034,0.528333,0.645737,0.651435,0.714265
1035,0.528333,0.467831,0.435939,0.399940
1036,0.528333,0.650262,0.791122,0.684978
1037,0.528333,0.509207,0.544474,0.494145
1038,0.530000,0.584030,0.605038,0.616346
1039,0.530000,0.647087,0.706045,0.632301
1040,0.530000,0.504647,0.504054,0.583076
1041,0.530000,0.412600,0.485368,0.262401
1042,0.530000,0.675151,0.730378,0.787912
1043,0.530000,0.558951,0.581524,0.734924
1044,0.530000,0.602738,0.643556,0.610226
1045,0.531667,0.656005,0.583572,0.677054
1046,0.531667,0.680865,0.793574,0.743169
1047,0.531667,0.522788,0.455174,0.507653
1048,0.531667,0.376331,0.325576,0.374260
1049,0.531667,0.487510,0.494399,0.562593
1050,0.531667,0.620319,0.567259,0.685916
1051,0.531667,0.661085,0.792557,0.713032
1052,0.531667,0.669189,0.623364,0.712128
1053,0.531667,0.568354,0.297741,0.523956
1054,0.531667,0.640886,0.684290,0.643977
1055,0.531667,0.667566,0.767788,0.739040
1056,0.531667,0.569529,0.269507,0.497373
1057,0.531667,0.689236,0.561514,0.779728
1058,0.531667,0.513546,0.397001,0.420520
1059,0.531667,0.659397,0.667680,0.651119
1060,0.533333,0.614729,0.723476,0.581001
1061,0.533333,0.634930,0.702857,0.625229
1062,0.533333,0.684298,0.580453,0.767174
1063,0.533333,0.632734,0.722665,0.622735
1064,0.533333,0.617824,0.387076,0.562449
1065,0.533333,0.457967,0.455580,0.453773
1066,0.533333,0.591566,0.777849,0.473498
1067,0.533333,0.694906,0.814183,0.893041
1068,0.533333,0.653429,0.596637,0.682238
1069,0.533333,0.545962,0.387684,0.408333
1070,0.533333,0.643782,0.691345,0.625297
1071,0.533333,0.628746,0.706985,0.682023
1072,0.533333,0.676393,0.642369,0.683265
1073,0.533333,0.568856,0.592647,0.478542
1074,0.533333,0.564418,0.700952,0.509396
1075,0.533333,0.478861,0.445623,0.496189
1076,0.533333,0.588670,0.355215,0.524661
1077,0.533333,0.631718,0.653745,0.655416
1078,0.533333,0.687543,0.751327,0.753166
1079,0.533333,0.690870,0.560899,0.832872
1080,0.535000,0.625778,0.635179,0.712610
1081,0.535000,0.616223,0.577675,0.570038
1082,0.535000,0.645165,0.610153,0.674011
1083,0.535000,0.591764,0.481951,0.689173
1084,0.535000,0.678904,0.709453,0.767349
1085,0.535000,0.599418,0.687568,0.656047
1086,0.535000,0.608930,0.569850,0.576689
1087,0.535000,0.613094,0.586434,0.678316
1088,0.535000,0.609827,0.724876,0.594997
1089,0.535000,0.679317,0.784046,0.780714
1090,0.536667,0.668089,0.763412,0.705664
1091,0.536667,0.529193,0.434675,0.492797
1092,0.536667,0.610115,0.541732,0.554703
1093,0.536667,0.549512,0.505631,0.677638
1094,0.536667,0.600096,0.593728,0.689059
1095,0.536667,0.658267,0.610655,0.598443
1096,0.536667,0.551916,0.560939,0.475139
1097,0.536667,0.615324,0.693601,0.571417
1098,0.536667,0.507833,0.523817,0.407249
1099,0.538333,0.654904,0.409836,0.695090
1100,0.538333,0.620129,0.580890,0.660936
1101,0.538333,0.620861,0.656647,0.639644
1102,0.538333,0.620711,0.692553,0.598180
1103,0.538333,0.676379,0.814583,0.803174
1104,0.538333,0.656022,0.697966,0.676289
1105,0.538333,0.581816,0.624471,0.549506
1106,0.540000,0.626554,0.696775,0.681486
1107,0.540000,0.517845,0.683168,0.462158
1108,0.540000,0.485432,0.364574,0.518640
1109,0.540000,0.636530,0.653309,0.677784
1110,0.540000,0.541980,0.541101,0.604870
1111,0.540000,0.610585,0.548159,0.639847
1112,0.540000,0.495168,0.555814,0.547774
1113,0.540000,0.602004,0.640924,0.592570
1114,0.540000,0.639775,0.830884,0.614467
1115,0.541667,0.582624,0.661277,0.549449
1116,0.541667,0.421532,0.421985,0.314069
1117,0.541667,0.507241,0.789413,0.469643
1118,0.541667,0.600900,0.529831,0.506924
1119,0.541667,0.424800,0.447352,0.376250
1120,0.541667,0.635334,0.516327,0.597563
1121,0.541667,0.504585,0.492213,0.452971
1122,0.541667,0.678678,0.651710,0.769934
1123,0.541667,0.675805,0.760473,0.799588
1124,0.541667,0.574705,0.656392,0.616356
1125,0.543333,0.489099,0.316151,0.432126
1126,0.543333,0.604214,0.637938,0.603228
1127,0.543333,0.669793,0.946178,0.741078
1128,0.545000,0.434910,0.445916,0.459382
1129,0.545000,0.657821,0.585195,0.630309
1130,0.545000,0.522451,0.630934,0.598117
1131,0.545000,0.517158,0.576729,0.581952
1132,0.545000,0.459313,0.379879,0.372946
1133,0.545000,0.638977,0.814115,0.666366
1134,0.545000,0.671596,0.559105,0.746287
1135,0.545000,0.659377,0.647240,0.635355
1136,0.546667,0.669321,0.580524,0.746764
1137,0.546667,0.484744,0.587148,0.547970
1138,0.546667,0.640072,0.522254,0.714893
1139,0.546667,0.678909,0.665976,0.781912
1140,0.546667,0.564864,0.616557,0.471560
1141,0.546667,0.638896,0.823215,0.612615
1142,0.546667,0.631744,0.763355,0.660909
1143,0.546667,0.667026,0.559628,0.665695
1144,0.546667,0.564815,0.515646,0.655669
1145,0.546667,0.645586,0.746204,0.709751
1146,0.546667,0.598444,0.530343,0.694966
1147,0.546667,0.505913,0.542494,0.579249
1148,0.546667,0.678909,0.665983,0.781913
1149,0.548333,0.682362,0.753316,0.743848
1150,0.548333,0.457227,0.706988,0.411072
1151,0.548333,0.524727,0.516778,0.590067
1152,0.548333,0.561194,0.472973,0.549711
1153,0.548333,0.653919,0.649799,0.568395
1154,0.548333,0.676086,0.767628,0.811201
1155,0.548333,0.407684,0.343510,0.405125
1156,0.548333,0.603805,0.703247,0.670794
1157,0.548333,0.551642,0.569800,0.548775
1158,0.548333,0.650508,0.618473,0.677564
1159,0.548333,0.600854,0.682034,0.627192
1160,0.550000,0.541301,0.546964,0.563331
1161,0.550000,0.603006,0.578551,0.506561
1162,0.550000,0.483477,0.579629,0.394774
1163,0.550000,0.691269,0.622561,0.863542
1164,0.550000,0.650944,0.614976,0.700083
1165,0.550000,0.671561,0.519839,0.734425
1166,0.550000,0.688406,0.623084,0.869776
1167,0.550000,0.692323,0.779290,0.828898
1168,0.550000,0.649513,0.688850,0.682591
1169,0.550000,0.690755,0.605314,0.849484
1170,0.550000,0.486319,0.423303,0.472307
1171,0.550000,0.665452,0.543621,0.715072
1172,0.550000,0.683611,0.941664,0.883957
1173,0.550000,0.596011,0.730995,0.596613
1174,0.551667,0.667750,0.712560,0.770060
1175,0.551667,0.538886,0.608904,0.582465
1176,0.551667,0.514919,0.627309,0.406594
1177,0.551667,0.502833,0.701163,0.590743
1178,0.551667,0.667826,0.600245,0.705336
1179,0.551667,0.668132,0.544333,0.728402
1180,0.551667,0.469655,0.489924,0.420728
1181,0.551667,0.629780,0.587325,0.700876
1182,0.553333,0.617872,0.370371,0.577138
1183,0.553333,0.475808,0.546362,0.575235
1184,0.553333,0.579729,0.521115,0.660494
1185,0.553333,0.617930,0.372848,0.577171
1186,0.553333,0.525148,0.456060,0.475036
1187,0.553333,0.666814,0.581258,0.721924
1188,0.555000,0.614748,0.639624,0.658807
1189,0.555000,0.508192,0.539624,0.478419
1190,0.555000,0.652287,0.621219,0.630771
1191,0.555000,0.527975,0.566835,0.618411
1192,0.555000,0.422520,0.420843,0.317340
1193,0.555000,0.652905,0.681151,0.719624
1194,0.556667,0.466965,0.560313,0.463476
1195,0.556667,0.555406,0.625396,0.569099
1196,0.556667,0.425831,0.422511,0.292375
1197,0.556667,0.564381,0.596926,0.537942
1198,0.556667,0.616497,0.608883,0.692485
1199,0.556667,0.602750,0.695741,0.656558
1200,0.556667,0.465939,0.347212,0.379271
1201,0.558333,0.630904,0.814951,0.635922
1202,0.558333,0.670889,0.656497,0.730803
1203,0.558333,0.665725,0.623759,0.691154
1204,0.558333,0.680189,0.759830,0.708519
1205,0.558333,0.476215,0.359575,0.488715
1206,0.558333,0.540460,0.376779,0.572791
1207,0.558333,0.615505,0.598160,0.678819
1208,0.558333,0.680118,0.431721,0.745321
1209,0.560000,0.643260,0.503658,0.606211
1210,0.560000,0.586870,0.496786,0.474961
1211,0.560000,0.525102,0.605030,0.626215
1212,0.560000,0.528448,0.422041,0.477153
1213,0.560000,0.600830,0.795502,0.672088
1214,0.560000,0.659403,0.635872,0.723477
1215,0.560000,0.483254,0.498853,0.406591
1216,0.560000,0.493304,0.467899,0.536554
1217,0.560000,0.691758,0.625613,0.821948
1218,0.560000,0.529006,0.369125,0.555822
1219,0.561667,0.658082,0.673128,0.701803
1220,0.561667,0.679113,0.646948,0.769352
1221,0.561667,0.678731,0.742142,0.783193
1222,0.561667,0.503669,0.404035,0.482787
1223,0.561667,0.412326,0.482418,0.289071
1224,0.561667,0.540546,0.666364,0.539918
1225,0.563333,0.496296,0.568255,0.546288
1226,0.563333,0.620025,0.568413,0.705893
1227,0.563333,0.674767,0.884991,0.743096
1228,0.563333,0.468434,0.613757,0.415699
1229,0.563333,0.578368,0.649220,0.568634
1230,0.563333,0.529174,0.583576,0.525125
1231,0.565000,0.558231,0.467249,0.510944
1232,0.565000,0.699128,0.681568,0.854864
1233,0.565000,0.650944,0.624613,0.721734
1234,0.565000,0.633470,0.514814,0.618674
1235,0.566667,0.636568,0.664150,0.557707
1236,0.566667,0.470085,0.412143,0.441441
1237,0.566667,0.671597,0.594322,0.717901
1238,0.566667,0.584102,0.653558,0.467629
1239,0.566667,0.674779,0.677009,0.715429
1240,0.566667,0.626934,0.545110,0.679967
1241,0.566667,0.632352,0.651304,0.680105
1242,0.566667,0.670850,0.511410,0.706381
1243,0.566667,0.646377,0.857543,0.614938
1244,0.566667,0.667706,0.702016,0.695210
1245,0.566667,0.559010,0.454582,0.528484
1246,0.566667,0.634886,0.603304,0.719109
1247,0.566667,0.538598,0.742529,0.455001
1248,0.566667,0.644694,0.742713,0.666866
1249,0.566667,0.581424,0.613681,0.569586
1250,0.566667,0.690743,0.605146,0.849466
1251,0.566667,0.671966,0.648449,0.699836
1252,0.566667,0.674419,0.594270,0.744094
1253,0.568333,0.686759,0.799400,0.837209
1254,0.568333,0.562214,0.525426,0.565721
1255,0.568333,0.652466,0.730660,0.692339
1256,0.568333,0.557934,0.652100,0.620287
1257,0.568333,0.680081,0.798272,0.803853
1258,0.568333,0.501570,0.288564,0.386691
1259,0.568333,0.514193,0.579729,0.491275
1260,0.568333,0.453152,0.483629,0.541078
1261,0.568333,0.608816,0.609661,0.534251
1262,0.568333,0.625777,0.635179,0.712611
1263,0.568333,0.547461,0.722148,0.569574
1264,0.568333,0.518980,0.498694,0.530116
1265,0.570000,0.456462,0.362633,0.371336
1266,0.570000,0.530502,0.466138,0.476973
1267,0.570000,0.652258,0.602774,0.713142
1268,0.570000,0.570118,0.591449,0.478668
1269,0.570000,0.603920,0.617323,0.598769
1270,0.570000,0.663747,0.757127,0.721839
1271,0.570000,0.566670,0.405817,0.591950
1272,0.570000,0.659484,0.672465,0.745701
1273,0.570000,0.512756,0.816722,0.493259
1274,0.570000,0.510222,0.608077,0.508986
1275,0.571667,0.449758,0.578547,0.417806
1276,0.571667,0.605776,0.677228,0.573951
1277,0.571667,0.633052,0.697265,0.641136
1278,0.571667,0.530613,0.579392,0.493737
1279,0.571667,0.601603,0.703289,0.685063
1280,0.573333,0.608542,0.766669,0.648037
1281,0.573333,0.486049,0.332251,0.424775
1282,0.573333,0.633960,0.460153,0.686252
1283,0.573333,0.562123,0.516460,0.519319
1284,0.573333,0.597315,0.684766,0.550908
1285,0.573333,0.662143,0.653464,0.793253
1286,0.573333,0.568864,0.533758,0.585107
1287,0.573333,0.587395,0.409664,0.481598
1288,0.573333,0.622438,0.655566,0.620783
1289,0.573333,0.519856,0.326024,0.449978
1290,0.575000,0.517677,0.486008,0.411728
1291,0.575000,0.450529,0.447450,0.407418
1292,0.575000,0.500532,0.424200,0.478336
1293,0.575000,0.491232,0.532587,0.462004
1294,0.575000,0.552844,0.636068,0.535309
1295,0.575000,0.569124,0.506101,0.533071
1296,0.575000,0.619302,0.740356,0.584781
1297,0.575000,0.606189,0.679647,0.614317
1298,0.576667,0.475428,0.503100,0.429602
1299,0.576667,0.625416,0.473963,0.613424
1300,0.576667,0.426121,0.371837,0.429441
1301,0.576667,0.648808,0.607626,0.711392
1302,0.576667,0.651612,0.691894,0.774007
1303,0.576667,0.659841,0.640035,0.737185
1304,0.576667,0.678007,0.702885,0.815717
1305,0.578333,0.619395,0.763311,0.608277
1306,0.578333,0.600233,0.699619,0.567526
1307,0.578333,0.563027,0.668373,0.564120
1308,0.578333,0.587832,0.578735,0.529388
1309,0.578333,0.631713,0.420438,0.611183
1310,0.578333,0.559905,0.655402,0.541235
1311,0.578333,0.652329,0.809635,0.673910
1312,0.578333,0.641273,0.635651,0.635576
1313,0.578333,0.555798,0.706368,0.590134
1314,0.578333,0.522292,0.520057,0.618388
1315,0.578333,0.454861,0.364016,0.476548
1316,0.580000,0.589695,0.649525,0.575271
1317,0.580000,0.480772,0.396011,0.383233
1318,0.580000,0.667522,0.722166,0.766561
1319,0.580000,0.613142,0.626377,0.685156
1320,0.580000,0.682902,0.776266,0.835783
1321,0.581667,0.643598,0.648762,0.720660
1322,0.581667,0.648125,0.709106,0.674281
1323,0.581667,0.525662,0.531283,0.615010
1324,0.581667,0.408664,0.511403,0.348101
1325,0.581667,0.673159,0.679613,0.762806
1326,0.581667,0.645456,0.845752,0.603122
1327,0.581667,0.611197,0.614429,0.632440
1328,0.581667,0.573871,0.646411,0.689398
1329,0.583333,0.649317,0.674358,0.629628
1330,0.583333,0.677145,0.759861,0.777079
1331,0.583333,0.583627,0.744782,0.441565
1332,0.583333,0.677167,0.709403,0.776721
1333,0.583333,0.552481,0.646986,0.466531
1334,0.583333,0.639728,0.715001,0.636193
1335,0.583333,0.498948,0.502224,0.389563
1336,0.583333,0.624022,0.701840,0.641603
1337,0.583333,0.675430,0.818282,0.842902
1338,0.583333,0.515456,0.379145,0.580351
1339,0.583333,0.693835,0.730410,0.860383
1340,0.583333,0.682963,0.627376,0.761925
1341,0.583333,0.617233,0.635121,0.650942
1342,0.583333,0.681705,0.705137,0.780612
1343,0.583333,0.625954,0.708790,0.687890
1344,0.583333,0.521967,0.661183,0.507419
1345,0.583333,0.616930,0.611910,0.706272
1346,0.583333,0.675126,0.734439,0.807325
1347,0.583333,0.607434,0.684969,0.534853
1348,0.583333,0.691368,0.770909,0.855457
1349,0.583333,0.613323,0.673715,0.686434
1350,0.583333,0.539377,0.712275,0.469530
1351,0.583333,0.686251,0.797313,0.853989
1352,0.583333,0.642463,0.640121,0.720142
1353,0.583333,0.475573,0.693678,0.533826
1354,0.583333,0.486354,0.599021,0.407402
1355,0.583333,0.692411,0.764385,0.859114
1356,0.583333,0.650946,0.643010,0.721524
1357,0.583333,0.673746,0.619210,0.733740
1358,0.583333,0.483403,0.574836,0.394743
1359,0.583333,0.674277,0.766685,0.796079
1360,0.583333,0.578553,0.656681,0.569882
1361,0.583333,0.630058,0.734353,0.590548
1362,0.583333,0.607890,0.777617,0.606317
1363,0.583333,0.506527,0.627714,0.480910
1364,0.585000,0.695542,0.783348,0.845341
1365,0.585000,0.639620,0.733115,0.658149
1366,0.585000,0.340880,0.256669,0.244825
1367,0.585000,0.642487,0.654648,0.636452
1368,0.585000,0.617053,0.570237,0.605617
1369,0.585000,0.590405,0.481873,0.593784
1370,0.585000,0.534820,0.542233,0.533638
1371,0.585000,0.467293,0.392903,0.447634
1372,0.585000,0.629838,0.398392,0.588326
1373,0.586667,0.613264,0.940533,0.573903
1374,0.586667,0.685605,0.795070,0.816878
1375,0.588333,0.514805,0.552467,0.415858
1376,0.588333,0.633173,0.648519,0.648310
1377,0.588333,0.509861,0.631428,0.498994
1378,0.588333,0.506595,0.430906,0.495764
1379,0.590000,0.603079,0.650562,0.674263
1380,0.590000,0.506187,0.535971,0.436247
1381,0.590000,0.669748,0.643905,0.740943
1382,0.590000,0.607950,0.676939,0.581559
1383,0.591667,0.653252,0.439209,0.603043
1384,0.591667,0.468089,0.398285,0.467286
1385,0.591667,0.547611,0.729435,0.612325
1386,0.591667,0.667672,0.785469,0.833074
1387,0.591667,0.546295,0.458841,0.433703
1388,0.593333,0.653329,0.786395,0.661363
1389,0.593333,0.643999,0.702495,0.625688
1390,0.593333,0.667815,0.599536,0.705325
1391,0.593333,0.549683,0.543111,0.608231
1392,0.593333,0.683942,0.692781,0.789634
1393,0.593333,0.643707,0.640474,0.674415
1394,0.593333,0.649261,0.740888,0.693710
1395,0.593333,0.437679,0.405577,0.418764
1396,0.595000,0.651453,0.716987,0.692173
1397,0.595000,0.645231,0.532557,0.630195
1398,0.595000,0.647398,0.707207,0.628136
1399,0.595000,0.455609,0.351074,0.349166
1400,0.595000,0.576618,0.531478,0.492501
1401,0.595000,0.478897,0.548388,0.479317
1402,0.596667,0.633725,0.759621,0.644721
1403,0.596667,0.502428,0.515536,0.490325
1404,0.596667,0.649148,0.759537,0.627626
1405,0.596667,0.624785,0.833429,0.596015
1406,0.596667,0.605909,0.667878,0.564436
1407,0.596667,0.574943,0.556603,0.533466
1408,0.596667,0.451962,0.609922,0.409883
1409,0.596667,0.488926,0.423686,0.495148
1410,0.596667,0.614870,0.625091,0.590056
1411,0.596667,0.651513,0.652648,0.735610
1412,0.598333,0.639370,0.688171,0.664491
1413,0.598333,0.660169,0.523564,0.704780
1414,0.598333,0.607397,0.895615,0.518879
1415,0.598333,0.459347,0.406608,0.311199
1416,0.598333,0.603553,0.576970,0.675093
1417,0.598333,0.635043,0.705070,0.626839
1418,0.598333,0.658897,0.601141,0.630852
1419,0.600000,0.501974,0.476925,0.407839
1420,0.600000,0.535864,0.715495,0.477235
1421,0.600000,0.605310,0.662107,0.691085
1422,0.600000,0.620740,0.652481,0.610854
1423,0.600000,0.617535,0.799397,0.582171
1424,0.600000,0.586108,0.598706,0.512658
1425,0.600000,0.671714,0.674981,0.696837
1426,0.600000,0.573251,0.357208,0.539345
1427,0.600000,0.676177,0.783775,0.814899
1428,0.600000,0.669646,0.806596,0.843529
1429,0.600000,0.620641,0.603028,0.647472
1430,0.600000,0.576811,0.542848,0.595624
1431,0.600000,0.577927,0.659853,0.568726
1432,0.600000,0.581473,0.642148,0.582353
1433,0.600000,0.688391,0.622922,0.869758
1434,0.600000,0.646385,0.809502,0.591461
1435,0.600000,0.561884,0.572064,0.530470
1436,0.600000,0.462060,0.404788,0.426591
1437,0.600000,0.487545,0.608445,0.421354
1438,0.600000,0.628969,0.686884,0.651785
1439,0.600000,0.583715,0.715164,0.597841
1440,0.600000,0.548862,0.709696,0.614533
1441,0.600000,0.642666,0.770106,0.687789
1442,0.600000,0.385494,0.443522,0.305953
1443,0.600000,0.663272,0.804413,0.723731
1444,0.600000,0.432144,0.366701,0.388369
1445,0.600000,0.613403,0.624739,0.604020
1446,0.600000,0.639611,0.537609,0.671011
1447,0.600000,0.683374,0.764981,0.795651
1448,0.600000,0.693114,0.558898,0.855658
1449,0.600000,0.669308,0.569129,0.770408
1450,0.600000,0.671331,0.815862,0.841892
1451,0.601667,0.663054,0.666864,0.712283
1452,0.601667,0.685312,0.641900,0.783805
1453,0.601667,0.625771,0.734167,0.628338
1454,0.601667,0.449912,0.547589,0.466406
1455,0.601667,0.635092,0.679195,0.713141
1456,0.601667,0.653748,0.679122,0.764617
1457,0.601667,0.622228,0.760929,0.645443
1458,0.603333,0.558842,0.615097,0.678749
1459,0.603333,0.389246,0.474787,0.272051
1460,0.603333,0.698652,0.681370,0.880405
1461,0.603333,0.576251,0.531122,0.668021
1462,0.603333,0.585628,0.625000,0.526455
1463,0.603333,0.473580,0.413189,0.452424
1464,0.603333,0.663037,0.600987,0.578938
1465,0.603333,0.437861,0.462526,0.474203
1466,0.603333,0.663038,0.645519,0.775522
1467,0.603333,0.657865,0.706788,0.688400
1468,0.603333,0.375648,0.213080,0.216795
1469,0.603333,0.648336,0.866418,0.626164
1470,0.603333,0.532487,0.406785,0.481173
1471,0.605000,0.654351,0.805568,0.645427
1472,0.605000,0.387160,0.431563,0.355484
1473,0.605000,0.649593,0.568516,0.686118
1474,0.605000,0.679372,0.761703,0.801577
1475,0.605000,0.578135,0.679780,0.517271
1476,0.605000,0.634760,0.672875,0.592048
1477,0.605000,0.599443,0.690726,0.644910
1478,0.606667,0.605961,0.530682,0.638558
1479,0.606667,0.644133,0.631259,0.644539
1480,0.606667,0.630746,0.582891,0.730793
1481,0.606667,0.636139,0.508086,0.660153
1482,0.606667,0.615739,0.631711,0.604531
1483,0.606667,0.685945,0.914941,0.827447
1484,0.606667,0.421387,0.466252,0.409312
1485,0.606667,0.554654,0.568364,0.637551
1486,0.608333,0.575247,0.549651,0.533458
1487,0.608333,0.616941,0.611844,0.706272
1488,0.608333,0.558795,0.553826,0.673807
1489,0.608333,0.663091,0.597454,0.713482
1490,0.608333,0.561250,0.619579,0.666981
1491,0.608333,0.685389,0.819373,0.777092
1492,0.608333,0.663994,0.385750,0.703471
1493,0.608333,0.673998,0.596448,0.760244
1494,0.608333,0.599524,0.619474,0.653661
1495,0.610000,0.528877,0.537355,0.524700
1496,0.610000,0.643895,0.777643,0.611354
1497,0.610000,0.664033,0.588136,0.796376
1498,0.610000,0.681363,0.764926,0.816718
1499,0.610000,0.644212,0.569988,0.768662
1500,0.610000,0.676976,0.763178,0.826298
1501,0.610000,0.564152,0.597294,0.666592
1502,0.610000,0.526523,0.831600,0.496154
1503,0.611667,0.577898,0.566687,0.528833
1504,0.611667,0.686389,0.759933,0.770872
1505,0.611667,0.460167,0.444530,0.483379
1506,0.611667,0.632619,0.571549,0.724197
1507,0.611667,0.630868,0.420741,0.611202
1508,0.611667,0.670716,0.771921,0.753155
1509,0.611667,0.676121,0.876321,0.796403
1510,0.611667,0.578949,0.541510,0.668558
1511,0.611667,0.656245,0.680666,0.724832
1512,0.611667,0.519166,0.460324,0.485152
1513,0.611667,0.675784,0.531878,0.714374
1514,0.613333,0.680053,0.694719,0.821036
1515,0.613333,0.673168,0.722668,0.756663
1516,0.613333,0.614635,0.619978,0.595977
1517,0.613333,0.526545,0.580461,0.478114
1518,0.613333,0.615631,0.601364,0.678843
1519,0.613333,0.684578,0.743981,0.830487
1520,0.613333,0.661191,0.850951,0.667340
1521,0.613333,0.605463,0.665920,0.703046
1522,0.613333,0.494046,0.343039,0.455559
1523,0.615000,0.584661,0.479802,0.596029
1524,0.615000,0.572128,0.861317,0.560852
1525,0.615000,0.657533,0.837134,0.716434
1526,0.615000,0.569048,0.522818,0.648860
1527,0.615000,0.681491,0.810688,0.762611
1528,0.615000,0.625277,0.800311,0.659623
1529,0.615000,0.599679,0.568323,0.718665
1530,0.615000,0.660065,0.810482,0.712977
1531,0.615000,0.619127,0.610658,0.631372
1532,0.615000,0.670505,0.685238,0.784182
1533,0.615000,0.647612,0.695725,0.569961
1534,0.615000,0.597967,0.503494,0.660323
1535,0.616667,0.659501,0.874456,0.671205
1536,0.616667,0.582598,0.366914,0.541546
1537,0.616667,0.485432,0.364574,0.518640
1538,0.616667,0.630872,0.392251,0.616741
1539,0.616667,0.527252,0.468338,0.431700
1540,0.616667,0.689664,0.768240,0.848294
1541,0.616667,0.690978,0.822595,0.784323
1542,0.616667,0.601158,0.612106,0.505854
1543,0.616667,0.646721,0.617145,0.610955
1544,0.616667,0.668675,0.797702,0.751365
1545,0.616667,0.632104,0.711996,0.673663
1546,0.616667,0.605180,0.799721,0.569228
1547,0.616667,0.608403,0.747441,0.551983
1548,0.616667,0.599614,0.700147,0.662840
1549,0.616667,0.686813,0.741509,0.746077
1550,0.616667,0.693253,0.642477,0.846442
1551,0.616667,0.586736,0.666944,0.599477
1552,0.616667,0.637539,0.667898,0.714914
1553,0.616667,0.542424,0.520455,0.510971
1554,0.616667,0.533876,0.731906,0.476939
1555,0.616667,0.577326,0.375143,0.537259
1556,0.616667,0.636699,0.559639,0.639579
1557,0.616667,0.503619,0.442750,0.490798
1558,0.616667,0.648662,0.646285,0.672742
1559,0.616667,0.695235,0.750339,0.873926
1560,0.616667,0.591191,0.804552,0.480399
1561,0.618333,0.414897,0.345805,0.301858
1562,0.618333,0.541289,0.619825,0.475978
1563,0.618333,0.617946,0.768555,0.600265
1564,0.618333,0.595647,0.759865,0.595495
1565,0.618333,0.520695,0.329699,0.382396
1566,0.618333,0.611919,0.591468,0.528798
1567,0.618333,0.598585,0.644740,0.618274
1568,0.618333,0.498705,0.417914,0.432388
1569,0.618333,0.676891,0.621409,0.781170
1570,0.620000,0.452268,0.324642,0.342120
1571,0.620000,0.567999,0.632226,0.598929
1572,0.620000,0.555973,0.669179,0.554052
1573,0.620000,0.618593,0.754371,0.593952
1574,0.621667,0.612537,0.618065,0.589543
1575,0.621667,0.516858,0.282574,0.384076
1576,0.621667,0.547858,0.622042,0.462065
1577,0.621667,0.639049,0.523809,0.662374
1578,0.621667,0.619043,0.613690,0.605828
1579,0.621667,0.616557,0.615705,0.701366
1580,0.621667,0.542069,0.565160,0.416465
1581,0.621667,0.687986,0.790885,0.853351
1582,0.621667,0.534877,0.485904,0.475520
1583,0.621667,0.477215,0.456344,0.471294
1584,0.621667,0.697786,0.871733,0.883156
1585,0.623333,0.666458,0.790542,0.822286
1586,0.623333,0.677862,0.700665,0.751221
1587,0.623333,0.567582,0.602580,0.500164
1588,0.623333,0.650154,0.720548,0.671042
1589,0.625000,0.663539,0.732972,0.709322
1590,0.625000,0.423121,0.544980,0.246030
1591,0.625000,0.674899,0.783996,0.820214
1592,0.625000,0.565485,0.669512,0.481315
1593,0.625000,0.602987,0.450637,0.520906
1594,0.626667,0.506187,0.543240,0.587936
1595,0.626667,0.652430,0.714858,0.792875
1596,0.626667,0.573085,0.549195,0.587826
1597,0.626667,0.433768,0.515702,0.462954
1598,0.626667,0.682493,0.765659,0.790943
1599,0.626667,0.584266,0.684833,0.615637
1600,0.626667,0.674019,0.750531,0.821010
1601,0.626667,0.578839,0.539185,0.668533
1602,0.626667,0.538706,0.635142,0.697892
1603,0.626667,0.531324,0.364695,0.472110
1604,0.628333,0.679183,0.839075,0.887073
1605,0.628333,0.673863,0.765027,0.751767
1606,0.628333,0.468986,0.514227,0.531730
1607,0.628333,0.685361,0.622141,0.770294
1608,0.628333,0.643076,0.678027,0.704864
1609,0.628333,0.588405,0.838715,0.622915
1610,0.628333,0.611578,0.658936,0.572284
1611,0.630000,0.623697,0.776871,0.611404
1612,0.630000,0.617307,0.524564,0.666236
1613,0.630000,0.547583,0.556965,0.437396
1614,0.630000,0.502314,0.507515,0.559641
1615,0.630000,0.635069,0.654873,0.726558
1616,0.631667,0.685847,0.717747,0.827937
1617,0.631667,0.645491,0.588335,0.673443
1618,0.631667,0.645586,0.676854,0.678415
1619,0.631667,0.663169,0.690861,0.718151
1620,0.631667,0.628754,0.701775,0.580903
1621,0.633333,0.628522,0.579888,0.627678
1622,0.633333,0.432205,0.403916,0.428215
1623,0.633333,0.635667,0.766047,0.629371
1624,0.633333,0.546138,0.425834,0.605973
1625,0.633333,0.678380,0.651692,0.764188
1626,0.633333,0.621025,0.706129,0.687434
1627,0.633333,0.648605,0.502990,0.760775
1628,0.633333,0.370617,0.301247,0.261007
1629,0.633333,0.627818,0.793555,0.632009
1630,0.633333,0.537014,0.692071,0.550434
1631,0.633333,0.627599,0.712626,0.611047
1632,0.633333,0.546608,0.479480,0.523818
1633,0.633333,0.667441,0.860162,0.734667
1634,0.633333,0.505613,0.529058,0.431888
1635,0.633333,0.646440,0.529736,0.679292
1636,0.633333,0.651635,0.869008,0.674665
1637,0.633333,0.435171,0.458557,0.476562
1638,0.633333,0.555650,0.823903,0.438619
1639,0.633333,0.459163,0.257721,0.342390
1640,0.633333,0.614859,0.668766,0.649728
1641,0.633333,0.677413,0.788360,0.850256
1642,0.633333,0.655279,0.674526,0.649391
1643,0.633333,0.691122,0.808329,0.834286
1644,0.633333,0.592019,0.739189,0.508861
1645,0.633333,0.675779,0.747742,0.747640
1646,0.633333,0.633306,0.648194,0.634069
1647,0.633333,0.633737,0.632923,0.672612
1648,0.633333,0.687353,0.772338,0.789098
1649,0.633333,0.552395,0.641791,0.466496
1650,0.633333,0.697653,0.806267,0.922830
1651,0.633333,0.696979,0.666703,0.874547
1652,0.633333,0.696875,0.644173,0.889260
1653,0.633333,0.654254,0.646136,0.703059
1654,0.633333,0.637064,0.788848,0.691011
1655,0.635000,0.659414,0.785331,0.641485
1656,0.635000,0.545722,0.607172,0.461430
1657,0.635000,0.594843,0.708476,0.551384
1658,0.635000,0.570635,0.603256,0.558363
1659,0.635000,0.446061,0.632300,0.388930
1660,0.635000,0.672695,0.612830,0.750615
1661,0.635000,0.656275,0.683383,0.724863
1662,0.636667,0.499448,0.435229,0.406787
1663,0.636667,0.691567,0.686801,0.840689
1664,0.636667,0.552141,0.636236,0.520069
1665,0.636667,0.653471,0.641113,0.763741
1666,0.636667,0.670053,0.638555,0.739915
1667,0.636667,0.524462,0.538955,0.631115
1668,0.636667,0.682042,0.590801,0.844067
1669,0.636667,0.465764,0.458414,0.509583
1670,0.638333,0.550107,0.487814,0.495286
1671,0.638333,0.500817,0.505857,0.402750
1672,0.638333,0.682990,0.788908,0.846726
1673,0.638333,0.664360,0.714704,0.764938
1674,0.638333,0.524564,0.457885,0.411271
1675,0.638333,0.591803,0.746868,0.524086
1676,0.638333,0.565372,0.548135,0.584768
1677,0.640000,0.492520,0.564716,0.545417
1678,0.640000,0.646691,0.731019,0.647817
1679,0.640000,0.595670,0.716218,0.648019
1680,0.640000,0.671130,0.680839,0.739275
1681,0.640000,0.479777,0.410631,0.413399
1682,0.640000,0.514212,0.457322,0.485091
1683,0.640000,0.594234,0.798527,0.565012
1684,0.640000,0.669406,0.757081,0.799176
1685,0.640000,0.684825,0.617640,0.843426
1686,0.641667,0.671764,0.667456,0.765164
1687,0.641667,0.683109,0.720300,0.753980
1688,0.641667,0.510529,0.532884,0.487498
1689,0.641667,0.680956,0.625286,0.741192
1690,0.641667,0.645836,0.856938,0.615758
1691,0.641667,0.568944,0.463270,0.470172
1692,0.641667,0.657633,0.733156,0.753186
1693,0.641667,0.441153,0.488236,0.495411
1694,0.641667,0.599028,0.828161,0.563096
1695,0.641667,0.655496,0.708869,0.732902
1696,0.641667,0.650765,0.668550,0.659082
1697,0.643333,0.676426,0.799193,0.688598
1698,0.643333,0.679624,0.794088,0.833410
1699,0.643333,0.672397,0.664978,0.752110
1700,0.643333,0.672062,0.659391,0.738843
1701,0.643333,0.455208,0.535513,0.494790
1702,0.643333,0.651983,0.794898,0.744681
1703,0.643333,0.603628,0.664072,0.702799
1704,0.643333,0.689484,0.767694,0.791283
1705,0.643333,0.596765,0.672243,0.532567
1706,0.643333,0.682938,0.625937,0.826998
1707,0.645000,0.584932,0.656848,0.593687
1708,0.645000,0.658571,0.751577,0.636738
1709,0.645000,0.673669,0.688798,0.753917
1710,0.645000,0.579691,0.521093,0.557701
1711,0.645000,0.563893,0.646005,0.675162
1712,0.645000,0.509948,0.739641,0.494248
1713,0.645000,0.526294,0.635492,0.605811
1714,0.645000,0.527058,0.598123,0.645035
1715,0.645000,0.667323,0.846786,0.740795
1716,0.646667,0.648376,0.688491,0.617969
1717,0.646667,0.584669,0.613170,0.580327
1718,0.646667,0.622605,0.667903,0.677489
1719,0.646667,0.600290,0.771030,0.602890
1720,0.646667,0.584890,0.756539,0.544480
1721,0.646667,0.560603,0.661155,0.692166
1722,0.648333,0.643189,0.655569,0.698898
1723,0.648333,0.604712,0.474589,0.586373
1724,0.648333,0.675048,0.779511,0.824717
1725,0.648333,0.476120,0.443097,0.468174
1726,0.648333,0.650978,0.652289,0.672071
1727,0.648333,0.693192,0.777777,0.836846
1728,0.648333,0.636970,0.786994,0.662167
1729,0.648333,0.648023,0.753930,0.658818
1730,0.648333,0.688891,0.855619,0.800433
1731,0.648333,0.547858,0.622045,0.462065
1732,0.648333,0.527613,0.455528,0.495690
1733,0.650000,0.649921,0.574934,0.694765
1734,0.650000,0.668630,0.838767,0.683062
1735,0.650000,0.508026,0.558471,0.415120
1736,0.650000,0.573343,0.680425,0.604494
1737,0.650000,0.633528,0.664492,0.650617
1738,0.650000,0.678451,0.772662,0.763438
1739,0.650000,0.656504,0.846776,0.772627
1740,0.650000,0.694359,0.739577,0.897027
1741,0.650000,0.439308,0.477104,0.481346
1742,0.650000,0.686492,0.723975,0.756163
1743,0.650000,0.480755,0.482705,0.431303
1744,0.650000,0.484209,0.677242,0.448341
1745,0.650000,0.692717,0.646226,0.866953
1746,0.650000,0.648962,0.832739,0.660326
1747,0.650000,0.671273,0.529820,0.713551
1748,0.650000,0.651030,0.734256,0.756330
1749,0.650000,0.631172,0.698157,0.607820
1750,0.650000,0.478351,0.579711,0.445633
1751,0.650000,0.620064,0.780800,0.623517
1752,0.650000,0.590627,0.735687,0.491696
1753,0.650000,0.605044,0.549202,0.644816
1754,0.650000,0.602913,0.770230,0.628458
1755,0.650000,0.649880,0.489040,0.675745
1756,0.650000,0.636756,0.663581,0.631910
1757,0.650000,0.662953,0.509044,0.688398
1758,0.650000,0.615468,0.561442,0.590779
1759,0.650000,0.544864,0.590727,0.532084
1760,0.650000,0.575703,0.544355,0.567453
1761,0.650000,0.668904,0.833518,0.843996
1762,0.650000,0.553379,0.617111,0.546961
1763,0.650000,0.594183,0.663098,0.563145
1764,0.650000,0.664789,0.841448,0.653276
1765,0.650000,0.677420,0.565400,0.735877
1766,0.650000,0.684659,0.617782,0.784809
1767,0.650000,0.668601,0.641184,0.733320
1768,0.651667,0.637634,0.723878,0.647547
1769,0.651667,0.495639,0.443672,0.384400
1770,0.651667,0.585025,0.598085,0.595324
1771,0.651667,0.630671,0.794189,0.626218
1772,0.651667,0.576250,0.430945,0.650273
1773,0.651667,0.682136,0.665167,0.790294
1774,0.651667,0.353708,0.230788,0.251005
1775,0.651667,0.680443,0.742893,0.734434
1776,0.651667,0.598132,0.724174,0.648538
1777,0.651667,0.657452,0.802383,0.713189
1778,0.651667,0.606501,0.717827,0.534963
1779,0.651667,0.660985,0.859012,0.713693
1780,0.651667,0.671487,0.515968,0.698992
1781,0.651667,0.625275,0.751131,0.699644
1782,0.651667,0.560965,0.584737,0.678174
1783,0.651667,0.451123,0.486741,0.445980
1784,0.651667,0.532424,0.351008,0.498688
1785,0.651667,0.639377,0.842226,0.635523
1786,0.651667,0.680154,0.772148,0.819324
1787,0.651667,0.660478,0.615998,0.725857
1788,0.653333,0.670507,0.634950,0.751089
1789,0.653333,0.502247,0.616098,0.454270
1790,0.653333,0.491776,0.515676,0.530405
1791,0.653333,0.582886,0.625631,0.579283
1792,0.653333,0.466902,0.384449,0.366199
1793,0.653333,0.634749,0.589748,0.699327
1794,0.653333,0.497501,0.452046,0.486065
1795,0.653333,0.607964,0.558856,0.598038
1796,0.655000,0.476062,0.524042,0.525966
1797,0.655000,0.602714,0.702761,0.511759
1798,0.655000,0.670096,0.500128,0.691094
1799,0.655000,0.575551,0.571642,0.605384
1800,0.655000,0.602948,0.611583,0.526653
1801,0.655000,0.526867,0.603161,0.553020
1802,0.655000,0.680600,0.698948,0.774174
1803,0.655000,0.466687,0.384502,0.366257
1804,0.656667,0.590908,0.510886,0.583215
1805,0.656667,0.620482,0.801033,0.574093
1806,0.656667,0.607690,0.653532,0.596961
1807,0.656667,0.634410,0.706362,0.640871
1808,0.656667,0.694348,0.838737,0.901861
1809,0.656667,0.592101,0.773121,0.524494
1810,0.658333,0.423935,0.535757,0.348374
1811,0.658333,0.692857,0.640849,0.908817
1812,0.658333,0.676599,0.794469,0.762283
1813,0.658333,0.673992,0.637006,0.741429
1814,0.658333,0.454480,0.351573,0.356099
1815,0.658333,0.637496,0.718210,0.639504
1816,0.660000,0.684808,0.678826,0.790889
1817,0.660000,0.683901,0.715901,0.726258
1818,0.660000,0.629200,0.634247,0.724902
1819,0.660000,0.571731,0.749103,0.583168
1820,0.660000,0.650810,0.876393,0.651115
1821,0.660000,0.538714,0.612613,0.470722
1822,0.660000,0.671487,0.515976,0.698993
1823,0.660000,0.661962,0.784568,0.764453
1824,0.660000,0.533295,0.697672,0.488636
1825,0.661667,0.609369,0.635658,0.608992
1826,0.661667,0.618840,0.599675,0.658837
1827,0.661667,0.627063,0.730899,0.577843
1828,0.661667,0.562689,0.640606,0.699508
1829,0.661667,0.686489,0.732954,0.803385
1830,0.661667,0.689208,0.658206,0.814426
1831,0.661667,0.623058,0.827470,0.575433
1832,0.661667,0.637712,0.813585,0.669854
1833,0.663333,0.614403,0.560321,0.578422
1834,0.663333,0.637231,0.742822,0.669023
1835,0.663333,0.675791,0.676927,0.703472
1836,0.663333,0.630303,0.587861,0.626668
1837,0.663333,0.675716,0.601812,0.773614
1838,0.663333,0.611708,0.574750,0.639661
1839,0.663333,0.646381,0.669600,0.587213
1840,0.663333,0.452937,0.538909,0.358171
1841,0.663333,0.624784,0.583413,0.717479
1842,0.665000,0.676282,0.762354,0.704292
1843,0.665000,0.684029,0.784183,0.813719
1844,0.665000,0.656630,0.911174,0.732324
1845,0.665000,0.673508,0.621764,0.683793
1846,0.665000,0.477392,0.665218,0.465317
1847,0.665000,0.532949,0.752885,0.474878
1848,0.665000,0.643861,0.690806,0.608592
1849,0.665000,0.647008,0.718057,0.691116
1850,0.665000,0.590074,0.778179,0.576203
1851,0.665000,0.648824,0.786396,0.686626
1852,0.665000,0.685527,0.498487,0.781378
1853,0.665000,0.652167,0.830839,0.596655
1854,0.665000,0.557658,0.640951,0.658383
1855,0.666667,0.564769,0.495948,0.565150
1856,0.666667,0.628644,0.713326,0.646568
1857,0.666667,0.589480,0.693726,0.638761
1858,0.666667,0.614650,0.858191,0.678180
1859,0.666667,0.564087,0.684212,0.593855
1860,0.666667,0.620423,0.675149,0.642159
1861,0.666667,0.693065,0.765819,0.863730
1862,0.666667,0.694421,0.666940,0.877447
1863,0.666667,0.599435,0.633920,0.533906
1864,0.666667,0.699170,0.900430,0.913004
1865,0.666667,0.493620,0.451447,0.553030
1866,0.666667,0.680335,0.725467,0.803036
1867,0.666667,0.660797,0.625603,0.741342
1868,0.666667,0.591815,0.746342,0.524082
1869,0.666667,0.668042,0.750187,0.735011
1870,0.666667,0.654138,0.612582,0.726639
1871,0.666667,0.577605,0.559740,0.585966
1872,0.666667,0.656918,0.705599,0.674448
1873,0.666667,0.643433,0.749981,0.793353
1874,0.666667,0.261403,0.000000,0.000000
1875,0.666667,0.637222,0.804831,0.706333
1876,0.666667,0.629340,0.584019,0.722591
1877,0.666667,0.633446,0.600724,0.732669
1878,0.666667,0.655641,0.880944,0.682654
1879,0.666667,0.675707,0.786855,0.820613
1880,0.666667,0.579029,0.690311,0.567707
1881,0.666667,0.654959,0.744403,0.714265
1882,0.666667,0.551413,0.574013,0.510480
1883,0.666667,0.665000,0.527728,0.686623
1884,0.666667,0.696380,0.748887,0.892649
1885,0.666667,0.499188,0.543255,0.596595
1886,0.666667,0.619263,0.884600,0.538822
1887,0.666667,0.648821,0.788746,0.683815
1888,0.666667,0.572250,0.882358,0.459973
1889,0.666667,0.697427,0.799144,0.898535
1890,0.666667,0.642130,0.699062,0.749292
1891,0.668333,0.579991,0.558277,0.575569
1892,0.668333,0.679074,0.793067,0.736322
1893,0.668333,0.508501,0.458324,0.451810
1894,0.668333,0.616577,0.526388,0.679069
1895,0.668333,0.675441,0.800657,0.738801
1896,0.668333,0.617411,0.623683,0.706624
1897,0.668333,0.473738,0.433982,0.467679
1898,0.668333,0.661116,0.699527,0.741467
1899,0.670000,0.669376,0.737574,0.761983
1900,0.670000,0.650989,0.620441,0.740719
1901,0.670000,0.653096,0.752724,0.632592
1902,0.670000,0.698995,0.716820,0.884769
1903,0.670000,0.520321,0.678684,0.511998
1904,0.670000,0.683557,0.780376,0.768075
1905,0.671667,0.673323,0.713055,0.817760
1906,0.671667,0.630822,0.597526,0.715274
1907,0.671667,0.560853,0.480185,0.572360
1908,0.671667,0.616689,0.798376,0.685621
1909,0.671667,0.654447,0.728176,0.708664
1910,0.673333,0.614228,0.719238,0.542323
1911,0.673333,0.652198,0.913091,0.655233
1912,0.673333,0.643452,0.578662,0.612788
1913,0.673333,0.633343,0.613937,0.738959
1914,0.673333,0.630682,0.597668,0.715284
1915,0.673333,0.658710,0.777865,0.745847
1916,0.673333,0.686169,0.789308,0.838647
1917,0.673333,0.669573,0.846231,0.766190
1918,0.673333,0.497229,0.401699,0.563840
1919,0.673333,0.420440,0.574505,0.339439
1920,0.675000,0.626993,0.695666,0.695635
1921,0.675000,0.668708,0.815533,0.734425
1922,0.675000,0.587263,0.723767,0.581724
1923,0.675000,0.656932,0.841816,0.648010
1924,0.675000,0.501748,0.605188,0.517887
1925,0.675000,0.656448,0.617396,0.597822
1926,0.675000,0.513630,0.364240,0.488065
1927,0.675000,0.681290,0.707481,0.819673
1928,0.675000,0.690134,0.780434,0.809396
1929,0.675000,0.668357,0.653272,0.809889
1930,0.675000,0.583623,0.673991,0.619119
1931,0.676667,0.658677,0.904760,0.758346
1932,0.676667,0.685094,0.671670,0.784409
1933,0.676667,0.684596,0.787313,0.810225
1934,0.676667,0.528284,0.552568,0.597639
1935,0.676667,0.502247,0.616101,0.454271
1936,0.676667,0.674315,0.830967,0.803358
1937,0.676667,0.652006,0.665159,0.667772
1938,0.676667,0.666670,0.558631,0.700917
1939,0.676667,0.602070,0.593786,0.576404
1940,0.678333,0.470424,0.464302,0.521609
1941,0.678333,0.684956,0.772510,0.820429
1942,0.678333,0.622709,0.648708,0.657602
1943,0.678333,0.667852,0.673061,0.721400
1944,0.678333,0.672078,0.659206,0.738838
1945,0.678333,0.569721,0.653407,0.557078
1946,0.680000,0.615818,0.625239,0.595911
1947,0.680000,0.497626,0.584974,0.465316
1948,0.680000,0.586009,0.612608,0.557224
1949,0.680000,0.634028,0.619192,0.752247
1950,0.680000,0.682371,0.621709,0.824658
1951,0.680000,0.609135,0.549314,0.558242
1952,0.681667,0.605041,0.713637,0.685584
1953,0.681667,0.592383,0.665131,0.592147
1954,0.681667,0.682861,0.782035,0.865567
1955,0.681667,0.603483,0.577986,0.563613
1956,0.681667,0.654270,0.925256,0.655785
1957,0.681667,0.650581,0.747488,0.642158
1958,0.683333,0.429696,0.592863,0.377673
1959,0.683333,0.479364,0.628160,0.427308
1960,0.683333,0.676468,0.794660,0.826779
1961,0.683333,0.685504,0.659377,0.799129
1962,0.683333,0.636537,0.629289,0.752723
1963,0.683333,0.693884,0.830055,0.827540
1964,0.683333,0.435977,0.322390,0.459937
1965,0.683333,0.681929,0.694062,0.776253
1966,0.683333,0.345665,0.470390,0.243114
1967,0.683333,0.695454,0.882986,0.835478
1968,0.683333,0.649606,0.612573,0.679939
1969,0.683333,0.574384,0.416550,0.590918
1970,0.683333,0.661814,0.547579,0.657393
1971,0.683333,0.517795,0.527182,0.481387
1972,0.683333,0.691360,0.759171,0.841240
1973,0.683333,0.614031,0.748524,0.676292
1974,0.683333,0.671878,0.711067,0.819804
1975,0.683333,0.654797,0.746478,0.692801
1976,0.683333,0.554656,0.619523,0.662681
1977,0.683333,0.675998,0.779105,0.852781
1978,0.683333,0.583623,0.736596,0.517809
1979,0.683333,0.632719,0.571910,0.724179
1980,0.683333,0.527216,0.623231,0.552809
1981,0.683333,0.677502,0.780108,0.848927
1982,0.683333,0.500198,0.601337,0.453606
1983,0.683333,0.694663,0.809402,0.827604
1984,0.683333,0.693652,0.760768,0.847400
1985,0.683333,0.675734,0.789454,0.820634
1986,0.683333,0.624518,0.604375,0.667402
1987,0.683333,0.534223,0.605920,0.549716
1988,0.683333,0.673601,0.742294,0.680434
1989,0.683333,0.679328,0.659126,0.776849
1990,0.683333,0.449126,0.622052,0.521479
1991,0.685000,0.687191,0.814372,0.864576
1992,0.685000,0.522719,0.577091,0.493691
1993,0.685000,0.623513,0.810977,0.768530
1994,0.685000,0.660810,0.728627,0.749920
1995,0.685000,0.561438,0.540151,0.622117
1996,0.685000,0.489828,0.415440,0.389680
1997,0.686667,0.651382,0.762848,0.658883
1998,0.686667,0.678641,0.636225,0.782495
1999,0.686667,0.495369,0.417343,0.422381
2000,0.686667,0.599554,0.826874,0.571636
2001,0.686667,0.599627,0.568499,0.718669
2002,0.686667,0.604890,0.711438,0.685560
2003,0.686667,0.513519,0.477337,0.403225
2004,0.688333,0.667042,0.756097,0.790246
2005,0.688333,0.666114,0.831362,0.741267
2006,0.688333,0.605132,0.585526,0.722185
2007,0.688333,0.673781,0.677218,0.749673
2008,0.688333,0.676809,0.759703,0.767386
2009,0.688333,0.488926,0.524576,0.540597
2010,0.688333,0.634541,0.658610,0.656551
2011,0.688333,0.498528,0.631032,0.492715
2012,0.688333,0.487658,0.566035,0.574449
2013,0.688333,0.554561,0.539561,0.542581
2014,0.688333,0.668720,0.815401,0.734427
2015,0.688333,0.439436,0.468386,0.425998
2016,0.690000,0.636448,0.583384,0.743037
2017,0.690000,0.684785,0.750578,0.847290
2018,0.690000,0.334899,0.462529,0.145553
2019,0.690000,0.476009,0.441091,0.468152
2020,0.690000,0.657855,0.608807,0.724204
2021,0.690000,0.668620,0.839639,0.737167
2022,0.690000,0.666676,0.828342,0.768175
2023,0.690000,0.566588,0.627817,0.544917
2024,0.691667,0.694420,0.799742,0.891593
2025,0.691667,0.646086,0.807085,0.645676
2026,0.691667,0.673571,0.553797,0.813138
2027,0.691667,0.668625,0.727658,0.679753
2028,0.691667,0.697616,0.683154,0.873223
2029,0.691667,0.625510,0.901935,0.652684
2030,0.691667,0.449070,0.573104,0.336403
2031,0.691667,0.684620,0.700491,0.760448
2032,0.691667,0.638925,0.852351,0.625004
2033,0.693333,0.685654,0.724284,0.769165
2034,0.693333,0.673536,0.766910,0.811606
2035,0.693333,0.654175,0.849286,0.650141
2036,0.693333,0.694040,0.642332,0.832731
2037,0.693333,0.573757,0.421678,0.605327
2038,0.693333,0.669747,0.833781,0.727951
2039,0.693333,0.692210,0.836011,0.872335
2040,0.693333,0.647064,0.753062,0.721461
2041,0.693333,0.661825,0.943691,0.794628
2042,0.693333,0.696640,0.853028,0.892525
2043,0.695000,0.657911,0.816829,0.697305
2044,0.695000,0.663470,0.902133,0.776425
2045,0.695000,0.686179,0.831299,0.844602
2046,0.695000,0.533958,0.625757,0.769196
2047,0.695000,0.682216,0.733448,0.743475
2048,0.695000,0.531586,0.766030,0.423757
2049,0.695000,0.676724,0.609653,0.758727
2050,0.695000,0.404550,0.453406,0.336407
2051,0.696667,0.655922,0.682411,0.654841
2052,0.696667,0.690166,0.855017,0.849279
2053,0.696667,0.663667,0.755265,0.758065
2054,0.696667,0.636292,0.627212,0.752708
2055,0.696667,0.581746,0.682947,0.633895
2056,0.696667,0.599427,0.653686,0.602980
2057,0.696667,0.666471,0.521184,0.724972
2058,0.696667,0.642991,0.651861,0.714322
2059,0.696667,0.661323,0.689127,0.759010
2060,0.698333,0.622116,0.561222,0.651333
2061,0.698333,0.662958,0.748386,0.729249
2062,0.698333,0.629845,0.700114,0.615527
2063,0.698333,0.686221,0.663779,0.862198
2064,0.698333,0.693480,0.794349,0.831259
2065,0.698333,0.680389,0.666470,0.770875
2066,0.698333,0.444929,0.462219,0.490102
2067,0.698333,0.626045,0.579063,0.610786
2068,0.700000,0.663269,0.764783,0.725763
2069,0.700000,0.479685,0.558982,0.379415
2070,0.700000,0.687261,0.757774,0.757406
2071,0.700000,0.663231,0.746544,0.670878
2072,0.700000,0.630504,0.735101,0.682917
2073,0.700000,0.587709,0.577858,0.591022
2074,0.700000,0.656745,0.585099,0.735034
2075,0.700000,0.623595,0.525023,0.682076
2076,0.700000,0.513292,0.622770,0.547176
2077,0.700000,0.652874,0.600732,0.659060
2078,0.700000,0.665970,0.818970,0.727692
2079,0.700000,0.642610,0.690496,0.662722
2080,0.700000,0.476301,0.663971,0.495265
2081,0.700000,0.376450,0.347696,0.279839
2082,0.700000,0.607173,0.756327,0.602207
2083,0.700000,0.589640,0.654787,0.534643
2084,0.700000,0.478713,0.479634,0.442093
2085,0.700000,0.655331,0.919132,0.713731
2086,0.700000,0.505572,0.496146,0.452613
2087,0.700000,0.581742,0.646565,0.620520
2088,0.700000,0.560990,0.614334,0.634532
2089,0.700000,0.652258,0.680877,0.694498
2090,0.700000,0.669721,0.797860,0.737914
2091,0.700000,0.677562,0.576484,0.749602
2092,0.700000,0.683394,0.903279,0.863195
2093,0.700000,0.691564,0.686807,0.840690
2094,0.700000,0.611127,0.727808,0.672921
2095,0.700000,0.525104,0.456055,0.410998
2096,0.700000,0.551632,0.720894,0.507166
2097,0.700000,0.629239,0.726946,0.668122
2098,0.700000,0.688560,0.939675,0.867200
2099,0.700000,0.681219,0.567442,0.771773
2100,0.700000,0.668882,0.679351,0.818768
2101,0.701667,0.644471,0.614445,0.739354
2102,0.701667,0.573397,0.693019,0.489856
2103,0.701667,0.566137,0.662879,0.703889
2104,0.701667,0.588110,0.675569,0.614432
2105,0.701667,0.488863,0.500579,0.480346
2106,0.701667,0.633483,0.835306,0.656690
2107,0.701667,0.686146,0.836199,0.844924
2108,0.701667,0.614239,0.771660,0.631628
2109,0.701667,0.498456,0.499617,0.432652
2110,0.701667,0.674136,0.661843,0.705788
2111,0.701667,0.610319,0.818596,0.575461
2112,0.703333,0.658234,0.693260,0.747513
2113,0.703333,0.676070,0.633158,0.721278
2114,0.703333,0.615191,0.675962,0.573722
2115,0.703333,0.662441,0.620508,0.705246
2116,0.703333,0.459220,0.545190,0.424887
2117,0.703333,0.686861,0.819678,0.862143
2118,0.703333,0.663098,0.700455,0.718163
2119,0.705000,0.657202,0.773260,0.666052
2120,0.705000,0.670285,0.709173,0.740072
2121,0.705000,0.688881,0.776224,0.828922
2122,0.705000,0.515096,0.696648,0.489150
2123,0.705000,0.643360,0.915934,0.674144
2124,0.705000,0.464596,0.493063,0.556337
2125,0.706667,0.640297,0.733658,0.637317
2126,0.706667,0.664672,0.806606,0.705800
2127,0.706667,0.549365,0.668414,0.480913
2128,0.706667,0.674568,0.806035,0.737412
2129,0.706667,0.596667,0.482079,0.644647
2130,0.706667,0.575929,0.698681,0.601508
2131,0.706667,0.677361,0.782779,0.825561
2132,0.706667,0.677745,0.805727,0.782011
2133,0.706667,0.666951,0.816631,0.731772
2134,0.708333,0.672734,0.661616,0.727342
2135,0.708333,0.585760,0.696293,0.630851
2136,0.708333,0.684724,0.764383,0.722226
2137,0.708333,0.658395,0.743196,0.703376
2138,0.708333,0.692167,0.849853,0.906664
2139,0.708333,0.660018,0.624969,0.686873
2140,0.708333,0.686867,0.783815,0.817455
2141,0.708333,0.607560,0.785524,0.532122
2142,0.708333,0.433387,0.599360,0.279383
2143,0.708333,0.624699,0.778278,0.649253
2144,0.710000,0.656683,0.906617,0.695274
2145,0.710000,0.605713,0.665498,0.791018
2146,0.710000,0.629189,0.683819,0.624508
2147,0.710000,0.549036,0.678657,0.694673
2148,0.710000,0.631851,0.431151,0.626472
2149,0.710000,0.550275,0.720557,0.629714
2150,0.711667,0.677569,0.814722,0.782035
2151,0.711667,0.653306,0.670415,0.755226
2152,0.711667,0.602954,0.706842,0.655601
2153,0.711667,0.596184,0.612018,0.512469
2154,0.711667,0.456562,0.427656,0.481519
2155,0.711667,0.502822,0.519411,0.492554
2156,0.711667,0.529414,0.819921,0.541258
2157,0.711667,0.621931,0.587318,0.740571
2158,0.713333,0.683877,0.874777,0.786464
2159,0.713333,0.668844,0.954143,0.727579
2160,0.713333,0.659465,0.729474,0.740063
2161,0.713333,0.691682,0.770554,0.821795
2162,0.713333,0.692806,0.809709,0.821977
2163,0.713333,0.606529,0.657343,0.643283
2164,0.713333,0.649366,0.831576,0.661201
2165,0.713333,0.630761,0.408928,0.603686
2166,0.713333,0.700659,0.889743,0.926797
2167,0.713333,0.507038,0.598184,0.465096
2168,0.715000,0.682500,0.777986,0.786187
2169,0.715000,0.616070,0.778387,0.625680
2170,0.715000,0.666310,0.738797,0.769578
2171,0.715000,0.624909,0.777790,0.632718
2172,0.715000,0.671942,0.820562,0.735100
2173,0.715000,0.510075,0.560745,0.439172
2174,0.715000,0.675430,0.707320,0.818299
2175,0.715000,0.679858,0.841625,0.800915
2176,0.716667,0.692204,0.807712,0.859839
2177,0.716667,0.623312,0.715909,0.683928
2178,0.716667,0.600276,0.667717,0.532032
2179,0.716667,0.633982,0.724752,0.638509
2180,0.716667,0.592300,0.595769,0.583061
2181,0.716667,0.609716,0.650068,0.588757
2182,0.716667,0.609290,0.838738,0.556974
2183,0.716667,0.690021,0.794055,0.816985
2184,0.716667,0.527154,0.715323,0.488668
2185,0.716667,0.505127,0.426808,0.565183
2186,0.716667,0.654407,0.765649,0.718652
2187,0.716667,0.514049,0.557280,0.441010
2188,0.716667,0.690215,0.781320,0.804154
2189,0.716667,0.633454,0.512036,0.580110
2190,0.716667,0.558535,0.685498,0.543725
2191,0.716667,0.654369,0.479651,0.661847
2192,0.716667,0.590498,0.573681,0.565067
2193,0.716667,0.598948,0.510630,0.636742
2194,0.716667,0.535550,0.534954,0.593349
2195,0.716667,0.652657,0.670434,0.694472
2196,0.716667,0.651922,0.565797,0.637463
2197,0.716667,0.688176,0.727821,0.738683
2198,0.716667,0.509448,0.630733,0.523772
2199,0.716667,0.520748,0.677261,0.540939
2200,0.716667,0.605606,0.746847,0.627910
2201,0.716667,0.652329,0.827855,0.651531
2202,0.716667,0.682678,0.613965,0.764485
2203,0.716667,0.668952,0.742534,0.780649
2204,0.716667,0.697775,0.860726,0.846626
2205,0.716667,0.529162,0.731175,0.500891
2206,0.716667,0.618359,0.633314,0.595850
2207,0.716667,0.602735,0.618289,0.654511
2208,0.716667,0.679635,0.817935,0.845690
2209,0.716667,0.626627,0.697086,0.650187
2210,0.716667,0.466784,0.428367,0.393310
2211,0.716667,0.645493,0.470081,0.653515
2212,0.716667,0.639021,0.799198,0.691510
2213,0.716667,0.638693,0.512823,0.744937
2214,0.716667,0.666927,0.705094,0.660219
2215,0.716667,0.687743,0.778118,0.795003
2216,0.716667,0.633886,0.744477,0.626837
2217,0.716667,0.675978,0.741460,0.753559
2218,0.716667,0.377301,0.345956,0.271553
2219,0.718333,0.666636,0.776656,0.707667
2220,0.718333,0.619281,0.831724,0.633244
2221,0.718333,0.599550,0.842237,0.670817
2222,0.718333,0.650208,0.638541,0.665758
2223,0.718333,0.642179,0.666106,0.674128
2224,0.718333,0.686630,0.754732,0.830635
2225,0.718333,0.554199,0.663693,0.478318
2226,0.718333,0.546282,0.702806,0.480249
2227,0.718333,0.497803,0.502891,0.412870
2228,0.718333,0.699191,0.632814,0.892569
2229,0.718333,0.614256,0.742481,0.652017
2230,0.720000,0.627192,0.643819,0.562753
2231,0.720000,0.643478,0.679996,0.674679
2232,0.720000,0.695701,0.875540,0.849953
2233,0.720000,0.658583,0.642083,0.739772
2234,0.720000,0.676959,0.744517,0.744884
2235,0.720000,0.643323,0.687314,0.696557
2236,0.720000,0.656472,0.829559,0.699509
2237,0.721667,0.665101,0.883078,0.718398
2238,0.721667,0.648887,0.696136,0.681214
2239,0.721667,0.685790,0.801906,0.838628
2240,0.721667,0.691684,0.833597,0.834742
2241,0.721667,0.655713,0.671578,0.724311
2242,0.721667,0.644334,0.713687,0.680037
2243,0.721667,0.491445,0.536929,0.565169
2244,0.721667,0.679559,0.840441,0.802955
2245,0.721667,0.638929,0.526179,0.623907
2246,0.721667,0.608792,0.686282,0.657742
2247,0.721667,0.594408,0.765504,0.536247
2248,0.721667,0.544087,0.576805,0.518079
2249,0.723333,0.550311,0.616148,0.568074
2250,0.723333,0.694048,0.915285,0.898048
2251,0.723333,0.490787,0.433491,0.396878
2252,0.723333,0.610286,0.727807,0.591085
2253,0.723333,0.635583,0.622001,0.739429
2254,0.723333,0.565606,0.503095,0.571741
2255,0.725000,0.524397,0.468224,0.556590
2256,0.725000,0.628325,0.830248,0.615733
2257,0.725000,0.685122,0.698843,0.817831
2258,0.725000,0.694276,0.635041,0.853329
2259,0.725000,0.538982,0.694839,0.556749
2260,0.725000,0.684951,0.761363,0.858417
2261,0.725000,0.670642,0.886492,0.735151
2262,0.726667,0.660301,0.714695,0.757507
2263,0.726667,0.492202,0.558654,0.531699
2264,0.726667,0.650297,0.735791,0.617021
2265,0.726667,0.620332,0.593095,0.585357
2266,0.726667,0.544059,0.532088,0.567685
2267,0.726667,0.624233,0.734014,0.651217
2268,0.726667,0.643358,0.739263,0.672574
2269,0.726667,0.658907,0.719958,0.684830
2270,0.726667,0.486423,0.476799,0.457565
2271,0.726667,0.637259,0.639706,0.766186
2272,0.726667,0.678346,0.819122,0.788863
2273,0.728333,0.608508,0.852010,0.651181
2274,0.728333,0.686942,0.783628,0.837148
2275,0.728333,0.617410,0.623682,0.706624
2276,0.728333,0.681340,0.846603,0.784588
2277,0.728333,0.497372,0.602042,0.487505
2278,0.728333,0.687228,0.673005,0.860397
2279,0.728333,0.499237,0.656089,0.499660
2280,0.728333,0.669610,0.867389,0.691029
2281,0.728333,0.656960,0.730067,0.695024
2282,0.730000,0.658230,0.619338,0.698615
2283,0.730000,0.674055,0.664991,0.728365
2284,0.730000,0.607870,0.647901,0.610599
2285,0.730000,0.687953,0.880756,0.827627
2286,0.730000,0.662372,0.953733,0.795042
2287,0.730000,0.677468,0.703715,0.775627
2288,0.730000,0.671880,0.561251,0.728979
2289,0.730000,0.692457,0.838930,0.830149
2290,0.731667,0.647113,0.784256,0.638749
2291,0.731667,0.698249,0.719693,0.896837
2292,0.731667,0.663179,0.769035,0.742325
2293,0.731667,0.669227,0.756338,0.764428
2294,0.731667,0.693160,0.776272,0.780476
2295,0.731667,0.651927,0.747675,0.683459
2296,0.731667,0.642946,0.679460,0.688808
2297,0.731667,0.664951,0.866992,0.759140
2298,0.733333,0.631514,0.307371,0.652828
2299,0.733333,0.666210,0.741812,0.677426
2300,0.733333,0.679808,0.795869,0.783452
2301,0.733333,0.591623,0.737004,0.517622
2302,0.733333,0.510803,0.562683,0.443183
2303,0.733333,0.650764,0.874736,0.673120
2304,0.733333,0.681210,0.723848,0.809893
2305,0.733333,0.677393,0.757243,0.743199
2306,0.733333,0.654229,0.935016,0.689795
2307,0.733333,0.562830,0.803565,0.530343
2308,0.733333,0.662356,0.806063,0.724214
2309,0.733333,0.592422,0.728052,0.660599
2310,0.733333,0.696493,0.839273,0.835944
2311,0.733333,0.645226,0.696972,0.697053
2312,0.733333,0.645980,0.796737,0.662550
2313,0.733333,0.683985,0.836413,0.863858
2314,0.733333,0.682810,0.811733,0.767094
2315,0.733333,0.691901,0.862016,0.871157
2316,0.733333,0.479364,0.628158,0.427307
2317,0.733333,0.695925,0.857695,0.862289
2318,0.733333,0.513665,0.559878,0.521527
2319,0.733333,0.610595,0.681677,0.602044
2320,0.733333,0.528068,0.729357,0.489074
2321,0.733333,0.643164,0.848738,0.638104
2322,0.733333,0.605218,0.781835,0.551115
2323,0.733333,0.673128,0.785710,0.837511
2324,0.733333,0.684154,0.625990,0.848105
2325,0.733333,0.594419,0.721082,0.610683
2326,0.733333,0.528070,0.729343,0.489074
2327,0.733333,0.643953,0.817060,0.665017
2328,0.733333,0.632423,0.728147,0.645360
2329,0.733333,0.595019,0.647002,0.717003
2330,0.733333,0.557181,0.641078,0.559844
2331,0.733333,0.678816,0.672343,0.716968
2332,0.733333,0.688844,0.723311,0.783322
2333,0.733333,0.583563,0.647949,0.578795
2334,0.733333,0.660177,0.844204,0.749172
2335,0.733333,0.692113,0.751945,0.859060
2336,0.733333,0.544253,0.714540,0.565190
2337,0.733333,0.677008,0.810850,0.849377
2338,0.735000,0.684284,0.861304,0.775476
2339,0.735000,0.668701,0.717271,0.813964
2340,0.735000,0.677278,0.660032,0.716545
2341,0.735000,0.627562,0.551235,0.543997
2342,0.735000,0.668044,0.759336,0.731716
2343,0.735000,0.662499,0.826043,0.749362
2344,0.735000,0.682043,0.590801,0.844066
2345,0.736667,0.465180,0.411339,0.498013
2346,0.736667,0.634978,0.802606,0.628166
2347,0.736667,0.660838,0.852976,0.707166
2348,0.736667,0.662356,0.845702,0.751889
2349,0.736667,0.652985,0.633705,0.598990
2350,0.736667,0.609213,0.694781,0.561328
2351,0.736667,0.634978,0.802606,0.628165
2352,0.736667,0.659314,0.686841,0.761098
2353,0.738333,0.674527,0.794623,0.710595
2354,0.738333,0.579108,0.791877,0.529354
2355,0.738333,0.684073,0.751294,0.806708
2356,0.738333,0.680116,0.815116,0.735622
2357,0.738333,0.343963,0.347402,0.188031
2358,0.738333,0.616242,0.586589,0.591288
2359,0.738333,0.502712,0.586501,0.648952
2360,0.738333,0.466815,0.438697,0.389364
2361,0.738333,0.688800,0.815445,0.806469
2362,0.740000,0.695830,0.886066,0.840456
2363,0.740000,0.648055,0.743682,0.741333
2364,0.740000,0.684048,0.716699,0.769245
2365,0.740000,0.631851,0.431160,0.626472
2366,0.740000,0.668566,0.880001,0.723497
2367,0.741667,0.545619,0.607160,0.461430
2368,0.741667,0.645197,0.697186,0.697056
2369,0.741667,0.682545,0.566252,0.760740
2370,0.741667,0.663992,0.915120,0.755120
2371,0.741667,0.483416,0.483416,0.470100
2372,0.741667,0.594286,0.798540,0.576132
2373,0.741667,0.664398,0.762255,0.750102
2374,0.743333,0.649469,0.772403,0.685700
2375,0.743333,0.674393,0.730795,0.831364
2376,0.743333,0.605978,0.792186,0.593669
2377,0.743333,0.667014,0.767968,0.791420
2378,0.743333,0.659309,0.868428,0.755927
2379,0.743333,0.623896,0.900136,0.670436
2380,0.743333,0.589831,0.782793,0.601952
2381,0.743333,0.691260,0.870745,0.853027
2382,0.743333,0.464424,0.568077,0.426059
2383,0.745000,0.685659,0.727768,0.836726
2384,0.745000,0.693105,0.946897,0.913429
2385,0.745000,0.610063,0.596388,0.587017
2386,0.745000,0.682015,0.680204,0.771854
2387,0.745000,0.560874,0.611300,0.634504
2388,0.745000,0.687020,0.824541,0.837893
2389,0.746667,0.636400,0.629440,0.752729
2390,0.746667,0.650853,0.669746,0.767930
2391,0.746667,0.672783,0.757306,0.846776
2392,0.746667,0.663541,0.895923,0.731933
2393,0.746667,0.433061,0.639250,0.307323
2394,0.746667,0.575000,0.639703,0.538884
2395,0.746667,0.622534,0.769117,0.605217
2396,0.746667,0.693167,0.776227,0.831525
2397,0.746667,0.666361,0.763222,0.671817
2398,0.746667,0.547496,0.550975,0.609028
2399,0.748333,0.545604,0.678772,0.513643
2400,0.748333,0.656645,0.866804,0.672279
2401,0.748333,0.656422,0.629237,0.696028
2402,0.748333,0.636511,0.585349,0.753011
2403,0.748333,0.646637,0.629492,0.683392
2404,0.748333,0.630930,0.741600,0.630282
2405,0.748333,0.664029,0.891528,0.804103
2406,0.748333,0.659187,0.746703,0.675533
2407,0.748333,0.565172,0.710626,0.751911
2408,0.748333,0.655902,0.855460,0.657737
2409,0.748333,0.679058,0.791073,0.807696
2410,0.750000,0.671245,0.721292,0.737313
2411,0.750000,0.627820,0.769053,0.666781
2412,0.750000,0.688356,0.758113,0.757140
2413,0.750000,0.657744,0.620615,0.773598
2414,0.750000,0.639053,0.534143,0.635554
2415,0.750000,0.539135,0.504892,0.473720
2416,0.750000,0.667759,0.813914,0.760003
2417,0.750000,0.691847,0.574163,0.840979
2418,0.750000,0.594644,0.437014,0.551787
2419,0.750000,0.551907,0.669267,0.526663
2420,0.750000,0.691055,0.650265,0.852782
2421,0.750000,0.695124,0.865103,0.842199
2422,0.750000,0.640328,0.624030,0.751666
2423,0.750000,0.685330,0.656154,0.865009
2424,0.750000,0.666325,0.649317,0.697089
2425,0.750000,0.640909,0.731671,0.703370
2426,0.750000,0.669569,0.777198,0.759808
2427,0.750000,0.593114,0.797288,0.563143
2428,0.750000,0.647784,0.889938,0.644373
2429,0.750000,0.664100,0.771979,0.750126
2430,0.750000,0.577519,0.707003,0.581173
2431,0.750000,0.618560,0.649436,0.658281
2432,0.750000,0.656644,0.866802,0.672279
2433,0.750000,0.654833,0.778511,0.718624
2434,0.750000,0.593563,0.659148,0.692443
2435,0.750000,0.678756,0.810057,0.736895
2436,0.750000,0.678998,0.784360,0.763926
2437,0.750000,0.628958,0.726963,0.668119
2438,0.750000,0.467521,0.561888,0.511148
2439,0.750000,0.562658,0.707232,0.585537
2440,0.750000,0.653891,0.658055,0.716805
2441,0.750000,0.625733,0.754487,0.674799
2442,0.750000,0.697002,0.653902,0.892004
2443,0.750000,0.451753,0.456176,0.407884
2444,0.750000,0.695579,0.848478,0.857268
2445,0.750000,0.645046,0.756315,0.675451
2446,0.750000,0.669330,0.733928,0.756206
2447,0.750000,0.666116,0.743419,0.691213
2448,0.750000,0.626028,0.769027,0.547874
2449,0.750000,0.616281,0.623067,0.604094
2450,0.750000,0.675316,0.760569,0.749396
2451,0.751667,0.686542,0.784729,0.831377
2452,0.751667,0.636259,0.920933,0.670682
2453,0.751667,0.671252,0.777674,0.713100
2454,0.751667,0.635689,0.624235,0.739449
2455,0.751667,0.688708,0.894481,0.844847
2456,0.751667,0.657641,0.749635,0.842160
2457,0.753333,0.629549,0.775236,0.638261
2458,0.753333,0.602250,0.650400,0.614766
2459,0.753333,0.671502,0.731367,0.817817
2460,0.753333,0.498483,0.511643,0.590984
2461,0.753333,0.628763,0.643410,0.736075
2462,0.753333,0.623617,0.736932,0.631078
2463,0.753333,0.673471,0.671644,0.736332
2464,0.755000,0.656389,0.860000,0.671915
2465,0.755000,0.672583,0.819002,0.747349
2466,0.756667,0.671019,0.804997,0.758379
2467,0.756667,0.576408,0.677530,0.678447
2468,0.756667,0.656823,0.815280,0.718064
2469,0.756667,0.654492,0.715240,0.680630
2470,0.756667,0.691077,0.789765,0.888634
2471,0.756667,0.688690,0.852252,0.826423
2472,0.756667,0.678183,0.900676,0.798135
2473,0.756667,0.689682,0.832741,0.811028
2474,0.758333,0.553126,0.630230,0.533035
2475,0.758333,0.678800,0.815026,0.767350
2476,0.758333,0.695824,0.787250,0.845103
2477,0.758333,0.700354,0.863569,0.903767
2478,0.758333,0.630928,0.742974,0.609384
2479,0.758333,0.624452,0.743235,0.687075
2480,0.758333,0.692364,0.784119,0.830061
2481,0.758333,0.589031,0.742268,0.582396
2482,0.758333,0.619563,0.681087,0.584584
2483,0.758333,0.683005,0.835014,0.865940
2484,0.760000,0.469837,0.613170,0.415846
2485,0.760000,0.595878,0.849190,0.588437
2486,0.760000,0.661284,0.711421,0.795509
2487,0.760000,0.688986,0.810834,0.817078
2488,0.760000,0.653125,0.798095,0.712657
2489,0.761667,0.641725,0.726595,0.640216
2490,0.761667,0.659920,0.776515,0.845075
2491,0.761667,0.528736,0.471000,0.465805
2492,0.761667,0.556470,0.603300,0.530248
2493,0.761667,0.647350,0.791603,0.714151
2494,0.761667,0.645665,0.813127,0.778524
2495,0.761667,0.669480,0.686952,0.777030
2496,0.761667,0.694107,0.928598,0.907453
2497,0.761667,0.648901,0.706622,0.758862
2498,0.761667,0.375254,0.482609,0.277485
2499,0.763333,0.628271,0.865514,0.620731
2500,0.763333,0.692818,0.805325,0.839535
2501,0.763333,0.684453,0.758823,0.807156
2502,0.763333,0.645192,0.704349,0.723394
2503,0.763333,0.545264,0.612313,0.477849
2504,0.763333,0.696725,0.594695,0.783656
2505,0.765000,0.684277,0.720260,0.763802
2506,0.765000,0.660309,0.572670,0.751446
2507,0.765000,0.702480,0.721328,0.920505
2508,0.765000,0.473297,0.641746,0.407915
2509,0.765000,0.664467,0.719941,0.683651
2510,0.766667,0.692464,0.780388,0.870611
2511,0.766667,0.689851,0.719560,0.851438
2512,0.766667,0.611836,0.526598,0.625079
2513,0.766667,0.626695,0.733069,0.593019
2514,0.766667,0.683717,0.618939,0.856666
2515,0.766667,0.602340,0.623877,0.644040
2516,0.766667,0.650567,0.831639,0.657277
2517,0.766667,0.673210,0.836066,0.780028
2518,0.766667,0.694251,0.761010,0.856255
2519,0.766667,0.685627,0.737038,0.810777
2520,0.766667,0.514927,0.672289,0.556969
2521,0.766667,0.492108,0.680798,0.558196
2522,0.766667,0.636615,0.816811,0.582155
2523,0.766667,0.679559,0.781410,0.795164
2524,0.766667,0.633787,0.669970,0.625543
2525,0.766667,0.692358,0.829999,0.839827
2526,0.766667,0.595416,0.605356,0.650799
2527,0.766667,0.692275,0.823383,0.839554
2528,0.766667,0.684665,0.694483,0.793288
2529,0.766667,0.657736,0.959352,0.716357
2530,0.766667,0.660930,0.602166,0.750144
2531,0.766667,0.694443,0.848842,0.873120
2532,0.766667,0.687581,0.738951,0.835264
2533,0.766667,0.641362,0.584451,0.641477
2534,0.766667,0.619913,0.696644,0.601032
2535,0.766667,0.674088,0.854516,0.819078
2536,0.766667,0.646005,0.724936,0.664555
2537,0.766667,0.631535,0.671859,0.635472
2538,0.766667,0.690281,0.622481,0.872792
2539,0.766667,0.687647,0.730215,0.861276
2540,0.766667,0.664819,0.658679,0.759134
2541,0.766667,0.675239,0.796709,0.844185
2542,0.766667,0.631530,0.672897,0.635480
2543,0.766667,0.578949,0.752184,0.598596
2544,0.766667,0.677224,0.849064,0.745868
2545,0.766667,0.608934,0.774469,0.640626
2546,0.766667,0.544804,0.832088,0.563936
2547,0.766667,0.613764,0.769471,0.655065
2548,0.766667,0.473826,0.628551,0.486057
2549,0.766667,0.660469,0.799025,0.675079
2550,0.766667,0.667318,0.668388,0.730829
2551,0.766667,0.685781,0.838396,0.808318
2552,0.766667,0.618465,0.823862,0.595980
2553,0.766667,0.605368,0.777372,0.640583
2554,0.766667,0.567634,0.674796,0.538141
2555,0.766667,0.654933,0.710849,0.650477
2556,0.766667,0.625864,0.869599,0.585208
2557,0.766667,0.656090,0.721268,0.666081
2558,0.766667,0.690224,0.795159,0.821877
2559,0.766667,0.635757,0.864067,0.602780
2560,0.766667,0.629168,0.743043,0.709182
2561,0.766667,0.671076,0.781746,0.772630
2562,0.768333,0.686840,0.810732,0.805925
2563,0.768333,0.663243,0.767311,0.766359
2564,0.768333,0.677667,0.883009,0.789776
2565,0.768333,0.688775,0.776095,0.828781
2566,0.768333,0.601040,0.688545,0.561522
2567,0.770000,0.659797,0.787382,0.710206
2568,0.770000,0.564241,0.689929,0.579225
2569,0.770000,0.593094,0.792936,0.563120
2570,0.770000,0.654163,0.867525,0.689133
2571,0.770000,0.553254,0.640295,0.638674
2572,0.770000,0.691371,0.805972,0.913088
2573,0.770000,0.664670,0.803109,0.737574
2574,0.770000,0.580081,0.672789,0.564260
2575,0.770000,0.468985,0.403106,0.481026
2576,0.770000,0.658378,0.769790,0.687448
2577,0.770000,0.608896,0.660396,0.624355
2578,0.770000,0.629520,0.570010,0.616557
2579,0.771667,0.594038,0.605538,0.566555
2580,0.771667,0.611691,0.717973,0.694672
2581,0.771667,0.532886,0.551722,0.534018
2582,0.771667,0.469436,0.455283,0.566562
2583,0.773333,0.678631,0.824600,0.801024
2584,0.773333,0.562734,0.666222,0.710152
2585,0.773333,0.692242,0.871012,0.888765
2586,0.773333,0.653824,0.697192,0.716232
2587,0.773333,0.680325,0.758169,0.693120
2588,0.773333,0.642059,0.700886,0.665234
2589,0.773333,0.694087,0.921148,0.898267
2590,0.773333,0.660647,0.799621,0.738603
2591,0.773333,0.690667,0.747305,0.823875
2592,0.773333,0.624338,0.793241,0.626634
2593,0.775000,0.685882,0.734100,0.853964
2594,0.775000,0.663416,0.663008,0.769175
2595,0.775000,0.677674,0.801925,0.747240
2596,0.775000,0.595718,0.675223,0.720814
2597,0.775000,0.626345,0.788167,0.611804
2598,0.775000,0.672897,0.811988,0.791288
2599,0.775000,0.545998,0.423915,0.605949
2600,0.775000,0.629817,0.617412,0.748513
2601,0.775000,0.621405,0.851638,0.670516
2602,0.775000,0.694704,0.918730,0.884268
2603,0.775000,0.649869,0.810395,0.734544
2604,0.776667,0.682490,0.705481,0.839464
2605,0.776667,0.667119,0.636197,0.757093
2606,0.776667,0.647882,0.669882,0.715821
2607,0.776667,0.644612,0.690457,0.683220
2608,0.776667,0.580890,0.753558,0.686997
2609,0.778333,0.693320,0.908623,0.883048
2610,0.778333,0.678883,0.722866,0.868564
2611,0.778333,0.666679,0.740658,0.709675
2612,0.778333,0.662845,0.649215,0.739171
2613,0.778333,0.689818,0.825724,0.829875
2614,0.778333,0.693873,0.781876,0.841077
2615,0.778333,0.670733,0.843974,0.738399
2616,0.778333,0.668910,0.830252,0.728492
2617,0.778333,0.564661,0.669385,0.688520
2618,0.780000,0.619657,0.624666,0.668326
2619,0.780000,0.594264,0.602035,0.574625
2620,0.780000,0.642132,0.723820,0.672012
2621,0.780000,0.689284,0.803529,0.820378
2622,0.780000,0.687787,0.766325,0.827367
2623,0.780000,0.644368,0.531376,0.640442
2624,0.780000,0.698193,0.907198,0.890429
2625,0.780000,0.640452,0.606949,0.746759
2626,0.780000,0.693662,0.927574,0.909409
2627,0.781667,0.659276,0.707897,0.621922
2628,0.781667,0.647304,0.542092,0.776605
2629,0.781667,0.498701,0.495825,0.432303
2630,0.781667,0.673705,0.798446,0.818796
2631,0.781667,0.687293,0.832453,0.838264
2632,0.783333,0.685309,0.653764,0.864992
2633,0.783333,0.656357,0.859870,0.671907
2634,0.783333,0.695178,0.830329,0.864021
2635,0.783333,0.676385,0.636959,0.706815
2636,0.783333,0.632110,0.985125,0.607534
2637,0.783333,0.694774,0.791225,0.862499
2638,0.783333,0.649962,0.812338,0.734566
2639,0.783333,0.679146,0.844325,0.846156
2640,0.783333,0.700025,0.802720,0.926159
2641,0.783333,0.693436,0.815299,0.877803
2642,0.783333,0.643055,0.622600,0.744811
2643,0.783333,0.681784,0.787674,0.732419
2644,0.783333,0.532838,0.738372,0.490130
2645,0.783333,0.659803,0.651033,0.682115
2646,0.783333,0.703442,0.946917,1.000000
2647,0.783333,0.697184,0.892080,0.912503
2648,0.783333,0.695684,0.745225,0.852002
2649,0.783333,0.577120,0.595939,0.672558
2650,0.783333,0.660097,0.712700,0.725721
2651,0.783333,0.622500,0.755253,0.661130
2652,0.783333,0.649267,0.849241,0.611957
2653,0.783333,0.602006,0.905312,0.518462
2654,0.783333,0.664094,0.869135,0.682043
2655,0.783333,0.693741,0.816383,0.839721
2656,0.783333,0.665918,0.914660,0.711154
2657,0.783333,0.678977,0.781753,0.763902
2658,0.783333,0.661221,0.748556,0.644542
2659,0.783333,0.696550,0.874011,0.888081
2660,0.783333,0.636612,0.816813,0.582155
2661,0.783333,0.640655,0.765059,0.700247
2662,0.783333,0.512267,0.595610,0.574227
2663,0.783333,0.627993,0.771400,0.653859
2664,0.785000,0.582790,0.776434,0.581186
2665,0.785000,0.691105,0.761887,0.815861
2666,0.785000,0.669535,0.784880,0.731834
2667,0.785000,0.640762,0.725937,0.640241
2668,0.785000,0.674381,0.817411,0.819236
2669,0.785000,0.681925,0.669089,0.738560
2670,0.785000,0.683241,0.750582,0.762543
2671,0.785000,0.665936,0.824893,0.720999
2672,0.785000,0.698084,0.755820,0.927900
2673,0.785000,0.636011,0.757401,0.689039
2674,0.785000,0.670959,0.898146,0.735626
2675,0.785000,0.544011,0.606629,0.562292
2676,0.786667,0.635638,0.861207,0.634706
2677,0.786667,0.633792,0.638837,0.693068
2678,0.786667,0.628670,0.734262,0.653125
2679,0.786667,0.578889,0.559916,0.538694
2680,0.786667,0.612361,0.989949,0.610091
2681,0.786667,0.665129,0.863091,0.703048
2682,0.786667,0.645427,0.710199,0.711432
2683,0.786667,0.668363,0.809113,0.721256
2684,0.786667,0.641271,0.785568,0.683425
2685,0.786667,0.694078,0.840306,0.918560
2686,0.786667,0.688930,0.750911,0.842057
2687,0.786667,0.480417,0.410163,0.414750
2688,0.786667,0.649494,0.776151,0.719311
2689,0.788333,0.695120,0.809369,0.840433
2690,0.788333,0.701246,0.864422,0.917652
2691,0.788333,0.556335,0.670541,0.596616
2692,0.788333,0.676257,0.769264,0.774262
2693,0.788333,0.549736,0.536584,0.525337
2694,0.788333,0.681390,0.717163,0.828106
2695,0.790000,0.635489,0.653989,0.687235
2696,0.790000,0.587857,0.798837,0.534508
2697,0.790000,0.459637,0.573824,0.423020
2698,0.790000,0.669763,0.880056,0.700119
2699,0.790000,0.692032,0.687011,0.764259
2700,0.790000,0.646515,0.837408,0.747314
2701,0.790000,0.697199,0.877438,0.900490
2702,0.790000,0.588209,0.774354,0.567274
2703,0.790000,0.497111,0.562812,0.532318
2704,0.791667,0.688944,0.800715,0.764863
2705,0.791667,0.601149,0.401464,0.626364
2706,0.791667,0.661563,0.842994,0.739253
2707,0.791667,0.628769,0.484460,0.678878
2708,0.791667,0.486406,0.700289,0.413130
2709,0.791667,0.691564,0.892959,0.887760
2710,0.791667,0.667116,0.752987,0.705901
2711,0.791667,0.664502,0.836570,0.702405
2712,0.793333,0.656739,0.757398,0.718666
2713,0.793333,0.679329,0.785680,0.723543
2714,0.793333,0.666808,0.938698,0.747882
2715,0.793333,0.626387,0.526520,0.633178
2716,0.793333,0.671355,0.816859,0.779124
2717,0.793333,0.671259,0.772813,0.837989
2718,0.795000,0.661228,0.768787,0.689212
2719,0.795000,0.590066,0.658816,0.566809
2720,0.795000,0.575939,0.689321,0.570111
2721,0.795000,0.664835,0.576149,0.734433
2722,0.795000,0.678236,0.756897,0.868994
2723,0.795000,0.639956,0.829562,0.667833
2724,0.795000,0.685819,0.738451,0.798026
2725,0.795000,0.618678,0.651227,0.596481
2726,0.795000,0.634228,0.693491,0.594699
2727,0.795000,0.699243,0.911908,0.926888
2728,0.795000,0.690566,0.857546,0.865440
2729,0.796667,0.683695,0.833390,0.849059
2730,0.796667,0.583828,0.447935,0.626572
2731,0.796667,0.628744,0.724243,0.688714
2732,0.796667,0.665422,0.681022,0.781882
2733,0.796667,0.593291,0.941018,0.531406
2734,0.796667,0.625935,0.815330,0.644449
2735,0.798333,0.618662,0.850192,0.570707
2736,0.798333,0.650305,0.709239,0.693104
2737,0.798333,0.679858,0.864314,0.761747
2738,0.798333,0.607124,0.994005,0.524145
2739,0.798333,0.688994,0.757269,0.845000
2740,0.798333,0.424198,0.550925,0.430072
2741,0.798333,0.684927,0.716201,0.762338
2742,0.798333,0.666247,0.757081,0.753526
2743,0.798333,0.667604,0.883264,0.730351
2744,0.798333,0.676625,0.717179,0.815497
2745,0.798333,0.660999,0.803344,0.732174
2746,0.798333,0.633666,0.834005,0.579063
2747,0.800000,0.696610,0.891656,0.842842
2748,0.800000,0.691829,0.838170,0.821681
2749,0.800000,0.640750,0.870036,0.690263
2750,0.800000,0.686483,0.851149,0.851148
2751,0.800000,0.660624,0.716005,0.613589
2752,0.800000,0.533392,0.538452,0.458482
2753,0.800000,0.663723,0.865601,0.783612
2754,0.800000,0.557244,0.587970,0.542279
2755,0.800000,0.542856,0.854967,0.476945
2756,0.800000,0.501456,0.608100,0.535048
2757,0.800000,0.689033,0.709080,0.763244
2758,0.800000,0.624011,0.781143,0.476823
2759,0.800000,0.528047,0.777163,0.485230
2760,0.800000,0.603107,0.768134,0.624109
2761,0.800000,0.509394,0.705265,0.397663
2762,0.800000,0.688784,0.666535,0.872906
2763,0.800000,0.675584,0.585227,0.747850
2764,0.800000,0.656874,0.781273,0.729481
2765,0.800000,0.688002,0.728093,0.796661
2766,0.800000,0.657706,0.583841,0.657123
2767,0.800000,0.679458,0.828780,0.756636
2768,0.800000,0.603370,0.826689,0.549521
2769,0.800000,0.648499,0.836676,0.655309
2770,0.800000,0.690526,0.614427,0.842375
2771,0.800000,0.572159,0.455969,0.550062
2772,0.800000,0.679692,0.895609,0.831290
2773,0.800000,0.677946,0.655564,0.753622
2774,0.800000,0.654381,0.797393,0.670990
2775,0.800000,0.619643,0.938290,0.691455
2776,0.800000,0.696595,0.880064,0.888311
2777,0.800000,0.694492,0.743773,0.855976
2778,0.800000,0.582379,0.696957,0.589423
2779,0.800000,0.679745,0.843198,0.803229
2780,0.800000,0.688166,0.833747,0.826339
2781,0.800000,0.659818,0.726620,0.716535
2782,0.800000,0.446222,0.226061,0.335477
2783,0.800000,0.671820,0.856845,0.749981
2784,0.800000,0.640484,0.835398,0.753476
2785,0.800000,0.684547,0.694897,0.793178
2786,0.800000,0.692591,0.778990,0.838251
2787,0.800000,0.685119,0.804875,0.791015
2788,0.800000,0.682628,0.762393,0.773571
2789,0.800000,0.532838,0.738354,0.490130
2790,0.800000,0.694098,0.841542,0.834924
2791,0.801667,0.661031,0.810224,0.724694
2792,0.801667,0.620090,0.813261,0.663333
2793,0.801667,0.609195,0.788969,0.561634
2794,0.801667,0.629017,0.805601,0.682153
2795,0.801667,0.639679,0.858941,0.673250
2796,0.801667,0.665440,0.784214,0.770255
2797,0.801667,0.682342,0.787272,0.765926
2798,0.801667,0.685145,0.778308,0.822964
2799,0.801667,0.621059,0.871890,0.653417
2800,0.803333,0.479212,0.519305,0.513347
2801,0.803333,0.578626,0.872078,0.572712
2802,0.803333,0.662128,0.740004,0.731287
2803,0.803333,0.571959,0.695572,0.650978
2804,0.803333,0.505911,0.557771,0.480233
2805,0.805000,0.637314,0.697190,0.784599
2806,0.805000,0.627055,0.735781,0.669241
2807,0.805000,0.648371,0.761671,0.785651
2808,0.805000,0.650578,0.659007,0.677950
2809,0.805000,0.656687,0.785370,0.663343
2810,0.806667,0.630670,0.835351,0.606287
2811,0.806667,0.670323,0.684279,0.749346
2812,0.806667,0.694238,0.937445,0.923210
2813,0.806667,0.630236,0.661335,0.762993
2814,0.806667,0.644584,0.690673,0.683224
2815,0.808333,0.678398,0.672967,0.732233
2816,0.808333,0.688901,0.712603,0.835641
2817,0.808333,0.587135,0.770809,0.550570
2818,0.810000,0.643297,0.735854,0.672547
2819,0.810000,0.556249,0.651558,0.599387
2820,0.810000,0.623771,0.851876,0.573972
2821,0.810000,0.609655,0.776624,0.676161
2822,0.810000,0.629060,0.793873,0.713645
2823,0.810000,0.659605,0.939872,0.767185
2824,0.811667,0.672273,0.816326,0.754662
2825,0.811667,0.694456,0.885775,0.904436
2826,0.811667,0.661519,0.935538,0.791856
2827,0.811667,0.697661,0.887538,0.883528
2828,0.811667,0.588712,0.686652,0.585519
2829,0.811667,0.695861,0.863754,0.887477
2830,0.811667,0.647993,0.716400,0.653157
2831,0.811667,0.667821,0.824103,0.739430
2832,0.811667,0.605270,0.717284,0.626172
2833,0.811667,0.678295,0.642060,0.758520
2834,0.811667,0.624831,0.836777,0.584332
2835,0.811667,0.606802,0.694466,0.588548
2836,0.811667,0.658028,0.846136,0.688796
2837,0.813333,0.684859,0.809691,0.841557
2838,0.813333,0.582167,0.720016,0.714572
2839,0.813333,0.668852,0.827874,0.747873
2840,0.813333,0.549750,0.639589,0.598413
2841,0.813333,0.579699,0.702217,0.686294
2842,0.813333,0.689912,0.753003,0.816195
2843,0.813333,0.655918,0.861785,0.757622
2844,0.813333,0.667622,0.950328,0.781256
2845,0.815000,0.550167,0.605579,0.559885
2846,0.815000,0.686635,0.801399,0.826748
2847,0.815000,0.515122,0.676608,0.436889
2848,0.815000,0.584074,0.597404,0.567180
2849,0.816667,0.657630,0.686455,0.783567
2850,0.816667,0.471900,0.581554,0.510352
2851,0.816667,0.689225,0.672547,0.778511
2852,0.816667,0.614532,0.810582,0.597754
2853,0.816667,0.698419,0.693220,0.931088
2854,0.816667,0.642494,0.839651,0.623791
2855,0.816667,0.655672,0.611074,0.714713
2856,0.816667,0.679679,0.636055,0.734362
2857,0.816667,0.603370,0.826682,0.549521
2858,0.816667,0.688123,0.716017,0.824064
2859,0.816667,0.641537,0.659188,0.660080
2860,0.816667,0.693419,0.809576,0.839971
2861,0.816667,0.640088,0.646433,0.618576
2862,0.816667,0.589434,0.824793,0.629169
2863,0.816667,0.658803,0.863154,0.721233
2864,0.816667,0.592482,0.787336,0.520355
2865,0.816667,0.609164,0.708873,0.603454
2866,0.816667,0.688020,0.836498,0.816166
2867,0.816667,0.634983,0.747587,0.652420
2868,0.816667,0.692757,0.711603,0.870878
2869,0.816667,0.691604,0.820594,0.861542
2870,0.816667,0.681227,0.786361,0.841437
2871,0.816667,0.490976,0.671221,0.525011
2872,0.816667,0.653243,0.736093,0.662423
2873,0.816667,0.618818,0.651507,0.596482
2874,0.816667,0.671497,0.725245,0.728318
2875,0.816667,0.671426,0.839775,0.744219
2876,0.816667,0.644870,0.712566,0.725035
2877,0.816667,0.681217,0.786534,0.841440
2878,0.816667,0.629203,0.653326,0.621024
2879,0.816667,0.681281,0.783633,0.795936
2880,0.816667,0.687702,0.822936,0.835016
2881,0.816667,0.672384,0.780081,0.753264
2882,0.818333,0.690765,0.833934,0.883020
2883,0.818333,0.625637,0.649227,0.740351
2884,0.818333,0.626513,0.600579,0.638125
2885,0.818333,0.637805,0.722955,0.619918
2886,0.818333,0.658202,0.589406,0.665204
2887,0.818333,0.633733,0.688547,0.635971
2888,0.818333,0.678907,0.779855,0.766776
2889,0.820000,0.646104,0.876958,0.670371
2890,0.820000,0.655076,0.863809,0.764593
2891,0.820000,0.674216,0.702858,0.818322
2892,0.820000,0.592480,0.658154,0.700355
2893,0.820000,0.638618,0.664722,0.670819
2894,0.820000,0.678735,0.776029,0.750935
2895,0.820000,0.633158,0.569553,0.737276
2896,0.820000,0.610013,0.718782,0.658858
2897,0.821667,0.641916,0.836223,0.609435
2898,0.821667,0.676345,0.848619,0.793893
2899,0.821667,0.685500,0.763253,0.844708
2900,0.821667,0.683081,0.578160,0.880306
2901,0.823333,0.698414,0.788037,0.845849
2902,0.823333,0.637035,0.587975,0.746339
2903,0.823333,0.695658,0.868482,0.837581
2904,0.825000,0.694068,0.906008,0.881811
2905,0.825000,0.634995,0.843440,0.579585
2906,0.825000,0.689914,0.808147,0.826454
2907,0.825000,0.703133,0.786171,0.933810
2908,0.825000,0.687768,0.811185,0.831574
2909,0.825000,0.603925,0.712992,0.701510
2910,0.825000,0.683097,0.809477,0.794850
2911,0.825000,0.675977,0.752901,0.757151
2912,0.826667,0.688867,0.830755,0.874246
2913,0.826667,0.512740,0.746756,0.477654
2914,0.826667,0.537131,0.493652,0.572465
2915,0.826667,0.640971,0.846435,0.705466
2916,0.826667,0.616747,0.779045,0.675823
2917,0.826667,0.690049,0.808268,0.826576
2918,0.826667,0.679679,0.854413,0.784790
2919,0.828333,0.691279,0.735850,0.851948
2920,0.828333,0.613695,0.847491,0.588424
2921,0.828333,0.697756,0.922158,0.879197
2922,0.828333,0.668081,0.855919,0.748226
2923,0.828333,0.679358,0.670818,0.762002
2924,0.828333,0.678810,0.794054,0.875135
2925,0.828333,0.693275,0.800735,0.836610
2926,0.830000,0.592965,0.687839,0.700969
2927,0.830000,0.548723,0.655821,0.640330
2928,0.831667,0.624226,0.807890,0.708522
2929,0.831667,0.675683,0.798227,0.764755
2930,0.831667,0.582455,0.749947,0.581225
2931,0.831667,0.634324,0.756881,0.608694
2932,0.831667,0.663233,0.815996,0.766783
2933,0.831667,0.643699,0.860866,0.653132
2934,0.833333,0.692135,0.755709,0.847436
2935,0.833333,0.676025,0.743220,0.818629
2936,0.833333,0.464779,0.630748,0.501837
2937,0.833333,0.668557,0.777204,0.708587
2938,0.833333,0.627782,0.681951,0.634693
2939,0.833333,0.488924,0.520191,0.418915
2940,0.833333,0.649714,0.892068,0.646336
2941,0.833333,0.640184,0.863806,0.622744
2942,0.833333,0.644135,0.690281,0.689320
2943,0.833333,0.679895,0.943446,0.774462
2944,0.833333,0.668175,0.780843,0.762700
2945,0.833333,0.649440,0.733443,0.732333
2946,0.833333,0.628294,0.711474,0.712885
2947,0.833333,0.671388,0.877470,0.710850
2948,0.833333,0.550879,0.853219,0.577222
2949,0.833333,0.555848,0.663090,0.574125
2950,0.833333,0.690230,0.735795,0.859452
2951,0.833333,0.684039,0.665895,0.829379
2952,0.833333,0.696639,0.877977,0.898137
2953,0.833333,0.641078,0.649234,0.718571
2954,0.833333,0.648962,0.825223,0.629361
2955,0.833333,0.672896,0.825915,0.767908
2956,0.833333,0.624598,0.641123,0.587988
2957,0.833333,0.662451,0.722486,0.831051
2958,0.833333,0.692033,0.838340,0.890924
2959,0.833333,0.678348,0.800469,0.747397
2960,0.833333,0.673708,0.858668,0.799585
2961,0.833333,0.638355,0.775201,0.675847
2962,0.833333,0.682245,0.844616,0.717384
2963,0.833333,0.695792,0.847548,0.889841
2964,0.833333,0.522014,0.661766,0.507428
2965,0.833333,0.690537,0.888342,0.848973
2966,0.833333,0.634420,0.664252,0.647315
2967,0.833333,0.696303,0.712546,0.887982
2968,0.833333,0.699026,0.776021,0.902631
2969,0.835000,0.676642,0.795818,0.788583
2970,0.835000,0.661669,0.882487,0.722731
2971,0.835000,0.694592,0.895214,0.904769
2972,0.835000,0.683925,0.885690,0.814915
2973,0.836667,0.583219,0.606120,0.673002
2974,0.836667,0.586464,0.750944,0.544462
2975,0.836667,0.634268,0.629935,0.664017
2976,0.836667,0.678849,0.744239,0.721505
2977,0.836667,0.542293,0.584277,0.545638
2978,0.836667,0.644910,0.731455,0.743269
2979,0.836667,0.668449,0.822318,0.776921
2980,0.838333,0.627724,0.786216,0.711938
2981,0.838333,0.698824,0.714283,0.926674
2982,0.838333,0.616831,0.844933,0.604009
2983,0.838333,0.677184,0.818414,0.754600
2984,0.838333,0.587676,0.752550,0.615617
2985,0.840000,0.475964,0.395833,0.490631
2986,0.840000,0.644106,0.791546,0.680859
2987,0.840000,0.679479,0.914638,0.820840
2988,0.841667,0.673708,0.858770,0.799584
2989,0.841667,0.670494,0.880951,0.703175
2990,0.843333,0.654564,0.886648,0.606592
2991,0.843333,0.688271,0.734921,0.829269
2992,0.843333,0.592443,0.605990,0.643549
2993,0.843333,0.609319,0.692299,0.567320
2994,0.843333,0.632987,0.649444,0.726848
2995,0.843333,0.688530,0.762766,0.844444
2996,0.843333,0.691609,0.805495,0.822538
2997,0.843333,0.678624,0.772499,0.874538
2998,0.845000,0.668348,0.840211,0.765592
2999,0.845000,0.606780,0.563322,0.657086
3000,0.845000,0.496029,0.687889,0.611928
3001,0.846667,0.629484,0.632316,0.637402
3002,0.846667,0.656577,0.597923,0.727374
3003,0.846667,0.471026,0.926025,0.389687
3004,0.846667,0.699973,0.779601,0.911148
3005,0.846667,0.652858,0.626406,0.744880
3006,0.846667,0.676052,0.870470,0.780608
3007,0.846667,0.544083,0.640195,0.582161
3008,0.848333,0.687408,0.713351,0.856271
3009,0.848333,0.653321,0.791441,0.766267
3010,0.848333,0.450076,0.601906,0.455656
3011,0.848333,0.677021,0.947626,0.845058
3012,0.848333,0.656956,0.868723,0.686697
3013,0.850000,0.679845,0.824578,0.786744
3014,0.850000,0.596969,0.801700,0.564175
3015,0.850000,0.545002,0.679842,0.488626
3016,0.850000,0.619921,0.732866,0.664803
3017,0.850000,0.672015,0.873096,0.786928
3018,0.850000,0.633166,0.916421,0.663941
3019,0.850000,0.683510,0.659145,0.804788
3020,0.850000,0.696124,0.827214,0.868815
3021,0.850000,0.538277,0.719468,0.515574
3022,0.850000,0.689932,0.680016,0.850582
3023,0.850000,0.605245,0.605194,0.661852
3024,0.850000,0.672479,0.750121,0.749107
3025,0.850000,0.674044,0.820054,0.734945
3026,0.850000,0.519824,0.682680,0.532644
3027,0.850000,0.619719,0.843327,0.669995
3028,0.850000,0.572715,0.853931,0.586885
3029,0.850000,0.688906,0.777827,0.882772
3030,0.850000,0.678681,0.892243,0.748255
3031,0.850000,0.677342,0.751818,0.751499
3032,0.850000,0.689308,0.832391,0.889534
3033,0.850000,0.644110,0.700056,0.710932
3034,0.850000,0.664117,0.821460,0.772286
3035,0.850000,0.618850,0.669969,0.608820
3036,0.850000,0.683549,0.920851,0.770935
3037,0.850000,0.665709,0.811340,0.797223
3038,0.850000,0.664307,0.837292,0.731227
3039,0.850000,0.695256,0.842043,0.877525
3040,0.850000,0.676059,0.885904,0.783623
3041,0.850000,0.650476,0.908205,0.727604
3042,0.850000,0.695212,0.820740,0.877071
3043,0.850000,0.636125,0.921096,0.685733
3044,0.850000,0.677768,0.795666,0.790063
3045,0.850000,0.694939,0.791946,0.877759
3046,0.850000,0.692169,0.803770,0.882899
3047,0.850000,0.648970,0.740771,0.661527
3048,0.851667,0.672264,0.681550,0.808270
3049,0.851667,0.616877,0.608131,0.610114
3050,0.851667,0.681726,0.760192,0.742040
3051,0.851667,0.656421,0.830444,0.676083
3052,0.851667,0.685596,0.714133,0.863559
3053,0.853333,0.664543,0.777075,0.727134
3054,0.853333,0.669458,0.664672,0.779724
3055,0.853333,0.691597,0.752765,0.823681
3056,0.853333,0.653571,0.682541,0.641222
3057,0.853333,0.694092,0.921160,0.898272
3058,0.853333,0.677922,0.894179,0.801141
3059,0.855000,0.608067,0.608224,0.687229
3060,0.855000,0.664428,0.726900,0.763192
3061,0.855000,0.660546,0.750338,0.707274
3062,0.855000,0.572173,0.639789,0.506236
3063,0.856667,0.611542,0.706367,0.581884
3064,0.856667,0.621628,0.886541,0.667909
3065,0.856667,0.651705,0.921475,0.733896
3066,0.858333,0.657191,0.875483,0.687053
3067,0.858333,0.643539,0.613675,0.666390
3068,0.858333,0.667910,0.708852,0.782198
3069,0.858333,0.622130,0.858362,0.564916
3070,0.858333,0.658960,0.782732,0.727991
3071,0.858333,0.703897,0.961977,0.982490
3072,0.858333,0.516240,0.661613,0.539630
3073,0.858333,0.696077,0.870066,0.883349
3074,0.860000,0.682610,0.893026,0.780901
3075,0.860000,0.435626,0.542167,0.455416
3076,0.860000,0.588664,0.670772,0.613446
3077,0.860000,0.627996,0.664928,0.769167
3078,0.860000,0.687078,0.826385,0.800114
3079,0.861667,0.669262,0.668778,0.813853
3080,0.861667,0.674724,0.860242,0.811912
3081,0.861667,0.663937,0.796179,0.730825
3082,0.861667,0.676223,0.846108,0.801458
3083,0.861667,0.693333,0.778795,0.881084
3084,0.863333,0.664494,0.734223,0.838776
3085,0.863333,0.679754,0.640570,0.736569
3086,0.863333,0.558921,0.690444,0.697411
3087,0.863333,0.663482,0.809722,0.799420
3088,0.863333,0.656756,0.808885,0.753918
3089,0.863333,0.674578,0.760589,0.681325
3090,0.865000,0.664807,0.747615,0.719622
3091,0.865000,0.588609,0.605603,0.694903
3092,0.865000,0.668323,0.943412,0.737063
3093,0.865000,0.600928,0.651052,0.676476
3094,0.866667,0.669974,0.766360,0.764294
3095,0.866667,0.648059,0.705901,0.564239
3096,0.866667,0.644219,0.663836,0.716162
3097,0.866667,0.682391,0.826476,0.761670
3098,0.866667,0.680367,0.798304,0.764252
3099,0.866667,0.659106,0.955041,0.726517
3100,0.866667,0.700120,0.795957,0.937492
3101,0.866667,0.650996,0.678988,0.677805
3102,0.866667,0.692252,0.888730,0.881467
3103,0.866667,0.622086,0.854244,0.564880
3104,0.866667,0.694590,0.864165,0.835902
3105,0.866667,0.657321,0.809617,0.721196
3106,0.866667,0.696680,0.883946,0.898364
3107,0.866667,0.619514,0.685318,0.630708
3108,0.866667,0.621959,0.871759,0.650917
3109,0.866667,0.595834,0.674873,0.603515
3110,0.866667,0.672287,0.775257,0.736809
3111,0.866667,0.669994,0.859490,0.784974
3112,0.866667,0.671761,0.697230,0.800341
3113,0.866667,0.673307,0.772693,0.769192
3114,0.866667,0.665766,0.813804,0.797242
3115,0.866667,0.680021,0.772364,0.756103
3116,0.866667,0.567852,0.588825,0.582001
3117,0.866667,0.699833,0.884742,0.922801
3118,0.866667,0.695655,0.868935,0.885427
3119,0.866667,0.644852,0.880808,0.693380
3120,0.868333,0.649710,0.791539,0.671919
3121,0.868333,0.651231,0.669300,0.734929
3122,0.868333,0.643632,0.936536,0.699986
3123,0.870000,0.686559,0.722185,0.792308
3124,0.870000,0.504690,0.762128,0.471451
3125,0.870000,0.520174,0.535838,0.513333
3126,0.870000,0.694095,0.922870,0.898285
3127,0.871667,0.680359,0.853025,0.781000
3128,0.873333,0.603026,0.729304,0.766732
3129,0.873333,0.655946,0.790144,0.651716
3130,0.875000,0.679462,0.912285,0.820821
3131,0.875000,0.681319,0.848161,0.758998
3132,0.875000,0.689306,0.845465,0.858776
3133,0.875000,0.676884,0.884724,0.743477
3134,0.875000,0.692453,0.934521,0.854626
3135,0.876667,0.684240,0.976418,0.838524
3136,0.876667,0.491407,0.535419,0.520693
3137,0.878333,0.569899,0.549318,0.584592
3138,0.878333,0.645169,0.635306,0.688394
3139,0.878333,0.606813,0.838583,0.559509
3140,0.880000,0.695618,0.851990,0.849699
3141,0.880000,0.678152,0.758054,0.816406
3142,0.880000,0.638497,0.917981,0.614767
3143,0.881667,0.655451,0.866389,0.684393
3144,0.881667,0.643099,0.854806,0.638981
3145,0.883333,0.621784,0.789842,0.679468
3146,0.883333,0.597330,0.850948,0.581604
3147,0.883333,0.638784,0.796562,0.671563
3148,0.883333,0.649181,0.601728,0.658490
3149,0.883333,0.644730,0.638207,0.615567
3150,0.883333,0.650454,0.664743,0.748250
3151,0.883333,0.664240,0.919805,0.734621
3152,0.883333,0.681897,0.738379,0.796114
3153,0.883333,0.640817,0.742058,0.701207
3154,0.883333,0.667877,0.874278,0.733692
3155,0.883333,0.672167,0.743833,0.735975
3156,0.883333,0.696536,0.888207,0.838678
3157,0.883333,0.645753,0.764706,0.637206
3158,0.883333,0.581868,0.758705,0.509954
3159,0.883333,0.680484,0.846183,0.823801
3160,0.883333,0.663573,0.782770,0.689301
3161,0.883333,0.665558,0.887184,0.753592
3162,0.883333,0.679791,0.844023,0.759265
3163,0.883333,0.644264,0.655220,0.662480
3164,0.883333,0.466614,0.590637,0.470080
3165,0.883333,0.668955,0.711422,0.745491
3166,0.883333,0.669036,0.708046,0.738887
3167,0.883333,0.682815,0.774804,0.846051
3168,0.883333,0.622168,0.583283,0.657824
3169,0.883333,0.607353,0.632761,0.613165
3170,0.885000,0.678711,0.770190,0.832787
3171,0.885000,0.695924,0.911754,0.894280
3172,0.886667,0.662356,0.863992,0.650782
3173,0.886667,0.667080,0.669069,0.753912
3174,0.888333,0.670016,0.883999,0.793968
3175,0.888333,0.531802,0.714955,0.489656
3176,0.888333,0.634733,0.853354,0.640666
3177,0.888333,0.680789,0.931715,0.703525
3178,0.890000,0.634739,0.861453,0.635173
3179,0.891667,0.675311,0.839279,0.801037
3180,0.891667,0.434451,0.627884,0.435441
3181,0.891667,0.688538,0.758762,0.808045
3182,0.891667,0.632803,0.709844,0.635036
3183,0.891667,0.634796,0.856284,0.640694
3184,0.891667,0.690327,0.845304,0.826481
3185,0.893333,0.619255,0.907486,0.649463
3186,0.893333,0.674694,0.795120,0.774628
3187,0.893333,0.699397,0.842164,0.899623
3188,0.893333,0.685196,0.783133,0.862657
3189,0.893333,0.577692,0.606613,0.492699
3190,0.895000,0.693589,0.882477,0.849787
3191,0.895000,0.677824,0.589656,0.704577
3192,0.896667,0.651453,0.699939,0.651989
3193,0.896667,0.681081,0.762572,0.820788
3194,0.898333,0.667276,0.828087,0.735199
3195,0.898333,0.684851,0.824171,0.784518
3196,0.898333,0.670258,0.826868,0.775675
3197,0.898333,0.686273,0.728735,0.738464
3198,0.900000,0.477294,0.703778,0.475526
3199,0.900000,0.688975,0.863367,0.814848
3200,0.900000,0.681848,0.808590,0.762398
3201,0.900000,0.697958,0.894261,0.852615
3202,0.900000,0.690043,0.862177,0.832252
3203,0.900000,0.633325,0.755662,0.650247
3204,0.900000,0.613860,0.602850,0.594130
3205,0.900000,0.671191,0.919209,0.760235
3206,0.900000,0.659395,0.900511,0.682487
3207,0.900000,0.649011,0.714136,0.648986
3208,0.900000,0.610798,0.789267,0.630212
3209,0.900000,0.695358,0.849882,0.834661
3210,0.900000,0.669795,0.889579,0.816601
3211,0.900000,0.671474,0.833966,0.737938
3212,0.901667,0.679977,0.848579,0.770456
3213,0.901667,0.651430,0.742549,0.765820
3214,0.903333,0.680033,0.823466,0.731709
3215,0.903333,0.630186,0.647246,0.718063
3216,0.903333,0.675592,0.882772,0.824860
3217,0.903333,0.669003,0.987735,0.763398
3218,0.905000,0.596358,0.683512,0.721169
3219,0.905000,0.681081,0.762578,0.820788
3220,0.905000,0.654544,0.743920,0.705017
3221,0.906667,0.540183,0.756123,0.433148
3222,0.906667,0.630490,0.793841,0.592668
3223,0.908333,0.685658,0.841974,0.853977
3224,0.908333,0.689769,0.719975,0.851345
3225,0.910000,0.631936,0.713475,0.635510
3226,0.910000,0.659685,0.708076,0.786936
3227,0.910000,0.654707,0.924103,0.630088
3228,0.910000,0.656721,0.830781,0.676298
3229,0.911667,0.631473,0.848237,0.664217
3230,0.911667,0.638971,0.744841,0.688087
3231,0.911667,0.646065,0.638338,0.772095
3232,0.911667,0.601556,0.724919,0.674702
3233,0.911667,0.694903,0.797717,0.901908
3234,0.911667,0.649374,0.782027,0.528378
3235,0.911667,0.672833,0.605728,0.700863
3236,0.913333,0.680433,0.839786,0.852273
3237,0.913333,0.671182,0.761140,0.749760
3238,0.913333,0.551762,0.629979,0.583489
3239,0.915000,0.641463,0.643462,0.638384
3240,0.915000,0.694706,0.848771,0.844988
3241,0.915000,0.673052,0.611589,0.697252
3242,0.915000,0.696363,0.810461,0.867218
3243,0.915000,0.648577,0.920816,0.635551
3244,0.915000,0.686812,0.748017,0.847760
3245,0.916667,0.664705,0.985125,0.719082
3246,0.916667,0.698724,0.896348,0.880566
3247,0.916667,0.676569,0.778054,0.814047
3248,0.916667,0.657752,0.972295,0.729199
3249,0.916667,0.677642,0.773669,0.772045
3250,0.916667,0.691314,0.897832,0.870485
3251,0.916667,0.632312,0.612354,0.633810
3252,0.916667,0.554078,0.617585,0.587838
3253,0.916667,0.679608,0.819357,0.774160
3254,0.916667,0.689133,0.845091,0.814666
3255,0.916667,0.695023,0.846552,0.879891
3256,0.916667,0.685991,0.720812,0.796473
3257,0.918333,0.674936,0.866538,0.748243
3258,0.918333,0.694880,0.724289,0.906520
3259,0.918333,0.680345,0.772365,0.791096
3260,0.920000,0.655173,0.793713,0.668236
3261,0.920000,0.690610,0.689704,0.875090
3262,0.921667,0.509423,0.595026,0.515959
3263,0.925000,0.686023,0.842581,0.803646
3264,0.925000,0.649660,0.839496,0.701603
3265,0.925000,0.649620,0.923956,0.636456
3266,0.925000,0.593896,0.778495,0.676909
3267,0.926667,0.682326,0.861943,0.818127
3268,0.926667,0.677874,0.936561,0.775157
3269,0.926667,0.680818,0.800930,0.825418
3270,0.926667,0.685438,0.713021,0.812864
3271,0.928333,0.650725,0.834892,0.680122
3272,0.931667,0.690621,0.907350,0.881121
3273,0.931667,0.655409,0.854426,0.619059
3274,0.931667,0.701560,0.887646,0.840784
3275,0.931667,0.598162,0.629106,0.630063
3276,0.933333,0.668386,0.705418,0.715261
3277,0.933333,0.691364,0.943942,0.814641
3278,0.933333,0.692326,0.887193,0.834497
3279,0.933333,0.661281,0.964175,0.735849
3280,0.933333,0.694250,0.649280,0.858203
3281,0.933333,0.676289,0.813016,0.778255
3282,0.933333,0.647763,0.648000,0.772484
3283,0.933333,0.695032,0.663356,0.858351
3284,0.933333,0.666347,0.877603,0.675965
3285,0.933333,0.669911,0.787909,0.806837
3286,0.933333,0.677487,0.807364,0.753797
3287,0.933333,0.648581,0.924471,0.635574
3288,0.933333,0.698860,0.881429,0.905671
3289,0.935000,0.688926,0.865723,0.864007
3290,0.936667,0.635361,0.791319,0.651896
3291,0.936667,0.693504,0.932724,0.848313
3292,0.938333,0.672149,0.767406,0.726050
3293,0.938333,0.629165,0.758639,0.554438
3294,0.938333,0.667183,0.808222,0.716037
3295,0.938333,0.670866,0.677390,0.811435
3296,0.938333,0.687944,0.745700,0.818394
3297,0.940000,0.695557,0.805297,0.868482
3298,0.940000,0.667131,0.881804,0.779479
3299,0.940000,0.664338,0.731878,0.740123
3300,0.941667,0.647256,0.922442,0.638693
3301,0.941667,0.664023,0.861141,0.744805
3302,0.943333,0.668833,0.772689,0.722443
3303,0.945000,0.682986,0.881264,0.761732
3304,0.945000,0.689438,0.720423,0.855588
3305,0.946667,0.686780,0.823358,0.859378
3306,0.948333,0.659043,0.920591,0.770335
3307,0.950000,0.669791,0.798496,0.711719
3308,0.950000,0.677019,0.890738,0.743809
3309,0.950000,0.696726,0.891556,0.907787
3310,0.950000,0.646713,0.559080,0.691090
3311,0.950000,0.653209,0.892120,0.649030
3312,0.950000,0.644295,0.768827,0.676495
3313,0.950000,0.685309,0.664733,0.875323
3314,0.950000,0.674034,0.811734,0.799393
3315,0.951667,0.653663,0.916358,0.629542
3316,0.951667,0.647050,0.902931,0.596080
3317,0.955000,0.686438,0.815915,0.790935
3318,0.956667,0.651762,0.853774,0.670503
3319,0.958333,0.683933,0.772014,0.849677
3320,0.958333,0.700367,0.842838,0.936729
3321,0.960000,0.671649,0.685994,0.812430
3322,0.961667,0.633126,0.669383,0.721731
3323,0.963333,0.690164,0.887665,0.880890
3324,0.963333,0.681430,0.829688,0.807325
3325,0.963333,0.648990,0.907128,0.606979
3326,0.965000,0.675888,0.789718,0.792914
3327,0.965000,0.609039,0.663140,0.624380
3328,0.966667,0.690041,0.862536,0.848405
3329,0.966667,0.574844,0.921011,0.513875
3330,0.966667,0.671792,0.643931,0.788870
3331,0.966667,0.700384,0.802261,0.844915
3332,0.966667,0.579956,0.774807,0.643617
3333,0.966667,0.668149,0.689375,0.789177
3334,0.966667,0.669089,0.767181,0.840715
3335,0.966667,0.652153,0.778780,0.690704
3336,0.966667,0.676239,0.890516,0.818357
3337,0.966667,0.660859,0.796972,0.737900
3338,0.966667,0.674126,0.867705,0.782056
3339,0.968333,0.653886,0.829642,0.691606
3340,0.968333,0.686440,0.900302,0.872088
3341,0.968333,0.681976,0.785596,0.797959
3342,0.973333,0.672344,0.687275,0.812670
3343,0.975000,0.700441,0.798617,0.873278
3344,0.976667,0.581587,0.735618,0.660822
3345,0.978333,0.651524,0.942427,0.675324
3346,0.978333,0.690841,0.903812,0.864926
3347,0.980000,0.649184,0.743921,0.716350
3348,0.981667,0.648051,0.897888,0.652018
3349,0.983333,0.656224,0.735792,0.658383
3350,0.985000,0.605298,0.741400,0.675210
3351,0.986667,0.649483,0.841464,0.757486
3352,0.986667,0.656246,0.772547,0.675418
3353,0.988333,0.644812,0.866163,0.612232
3354,0.996667,0.612559,0.627267,0.731324
3355,0.998333,0.635959,0.831502,0.741662
3356,0.998333,0.645756,0.743361,0.692930
3357,1.000000,0.681722,0.824720,0.812705
3358,1.000000,0.686001,0.839213,0.874338
3359,1.000000,0.670872,0.812682,0.733102


==> data/results_old.csv <==
id;model;params;isDefault;triangleTestMean;triangleTestStd;triangleTrainMean;triangleTrainStd;triangleBestTest;triangleBestTrain;molesolTestMean;molesolTestStd;molesolTrainMean;molesolTrainStd;molesolBestTest;molesolBestTrain;mollipoTestMean;mollipoTestStd;mollipoTrainMean;mollipoTrainStd;mollipoBestTest;mollipoBestTrain;molfreesolvTestMean;molfreesolvTestStd;molfreesolvTrainMean;molfreesolvTrainStd;molfreesolvBestTest;molfreesolvBestTrain;zincTestMean;zincTestStd;zincTrainMean;zincTrainStd;zincBestTest;zincBestTrain
0;GCN;;1;0.273;0.004;0.209;0.004;0;0;0.706;0.001;0.787;0.013;0;0;0.232;0.002;0.243;0.004;0;0;0.015;0.242;0.207;0.205;0;0;0.547;0.414;0.550;0.412;0;0
1;GIN;;1;0.469;0.056;0.456;0.081;0;0;0.729;0.006;0.809;0.015;0;0;0.353;0.052;0.451;0.091;1;1;0.243;0.125;0.748;0.069;0;1;0.790;0.003;0.787;0.003;0;0
2;2-WL-GNN;;1;0.997;0.006;0.988;0.008;1;1;0.747;0.007;0.822;0.007;1;1;0.318;0.017;0.380;0.024;0;0;0.379;0.207;0.624;0.251;1;0;0.803;0.006;0.802;0.006;1;1
3;DrGCN;;1;0.234;0.002;0.358;0.013;0;0;0.714;0.003;0.779;0.005;0;0;0.327;0.006;0.510;0.016;0;0;0.483;0.011;0.646;0.008;0;0;0.879;0.002;0.882;0.001;0;0
4;DrGIN;;1;0.502;0.028;0.589;0.011;0;0;0.712;0.007;0.799;0.004;0;0;0.429;0.026;0.545;0.023;0;0;0.439;0.065;0.749;0.056;0;0;0.894;0.012;0.903;0.015;0;1
5;2-WL-DrGNN;;1;1.000;0.000;1.000;0.000;1;1;0.745;0.009;0.842;0.004;1;1;0.505;0.012;0.613;0.025;0;0;0.525;0.010;0.869;0.023;0;1;0.894;0.008;0.900;0.010;1;0
6;CmpGCN;;1;0.195;0.007;0.352;0.004;0;0;0.632;0.076;0.704;0.061;0;0;0.381;0.008;0.563;0.024;0;0;0.351;0.055;0.568;0.030;0;0;0.819;0.002;0.823;0.002;0;0
7;CmpGIN;;1;0.520;0.070;0.522;0.080;0;0;0.710;0.007;0.793;0.006;0;0;0.506;0.013;0.706;0.029;1;1;0.518;0.018;0.792;0.021;0;0;0.891;0.006;0.894;0.007;0;0
8;2-WL-CmpGNN;;1;1.000;0.000;1.000;0.000;1;1;0.718;0.020;0.770;0.038;0;0;0.503;0.010;0.666;0.013;0;0;0.527;0.064;0.849;0.038;1;0;0.873;0.002;0.876;0.002;0;0

